Analytic Performance Model of a Main-Memory Index Structure

Efficient evaluation of multi-dimensional range queries in a main-memory database is an important, but difficult task. State-of-the-art techniques rely on optimised sequential scans or tree-based structures. For range queries with small result sets, sequential scans exhibit poor asymptotic performance. Also, as the dimensionality of the data set increases, the performance of tree-based structures degenerates due to the curse of dimensionality. Recent literature proposed the Elf, a main-memory structure that is optimised for the case of such multi-dimensional low-selectivity queries. The Elf outperforms other state-of-the-art methods in manually tuned scenarios. However, choosing an optimal parameter configuration for the Elf is vital, since for poor configurations, the search performance degrades rapidly. Consequently, further knowledge about the behaviour of the Elf in different configurations is required to achieve robust performance. In this thesis, we therefore propose a numerical cost model for the Elf. Like all main-memory index structures, the Elf response time is not dominated by disk accesses, refusing a straightforward analysis. Our model predicts the size and shape of the Elf region that is examined during search. We propose that the response time of a search is linear to the size of this region. Furthermore, we study the impact of skewed data distributions and correlations on the shape of the Elf. We find that they lead to behaviour that is accurately describable through simple reductions in attribute cardinality. Our experimental results indicate that for data sets of up to 15 dimensions, our cost model predicts the size of the examined Elf region with relative errors below 5%. Furthermore, we find that the size of the Elf region examined during search predicts the response time with an accuracy of 80%.

==> real_source_texlive_2016/data/accuracy_over_dim.dat <==
# from pk_at_data46 using fit.r and predict.py
dim  r2_pred r2_c1c2s1s2 r2_allprod monomean
3    0.43    0.48        0.36       1.913654
5    0.74    0.45        0          2.815639
7    0.87    0.64        0.05       3.082648
9    0.90    0.65        0          3.096106
10   0.93    0.57        0          3.152783
11   0.93    0.46        0          3.280437
15   0.82    0.50        0.02       3.648265
20   0.83    0.53        0          2.981934


==> real_source_texlive_2016/data/binom_buckets.dat <==
x y z
0 1 0.114002747054146
0.125 1 0.168887532634863
0.25 1 0.205883305795834
0.375 1 0.243036254709406
0.5 1 0.269083969465649
0.625 1 0.296158042841555
0.75 1 0.320281737008485
0.875 1 0.344774124565624
0 1 0.114002747054146
0.125 1 0.168887532634863
0.25 1 0.205883305795834
0.375 1 0.243036254709406
0.5 1 0.269083969465649
0.625 1 0.296158042841555
0.75 1 0.320281737008485
0.875 1 0.344774124565624
0 1 0.114002747054146
0.125 1 0.168887532634863
0.25 1 0.205883305795834
0.375 1 0.243036254709406
0.5 1 0.269083969465649
0.625 1 0.296158042841555
0.75 1 0.320281737008485
0.875 1 0.344774124565624
0 1 0.114002747054146
0.125 1 0.168887532634863
0.25 1 0.205883305795834
0.375 1 0.243036254709406
0.5 1 0.269083969465649
0.625 1 0.296158042841555
0.75 1 0.320281737008485
0.875 1 0.344774124565624
0 1 0.114002747054146
0.125 1 0.168887532634863
0.25 1 0.205883305795834
0.375 1 0.243036254709406
0.5 1 0.269083969465649
0.625 1 0.296158042841555
0.75 1 0.320281737008485
0.875 1 0.344774124565624
0 2 0.129870599291549
0.125 2 0.188960092225274
0.25 2 0.229954320147731
0.375 2 0.270736829102588
0.5 2 0.300483062977099
0.625 2 0.319330385344283
0.75 2 0.358050024957018
0.875 2 0.385271317829457
0 2 0.129870599291549
0.125 2 0.188960092225274
0.25 2 0.229954320147731
0.375 2 0.270736829102588
0.5 2 0.300483062977099
0.625 2 0.319330385344283
0.75 2 0.358050024957018
0.875 2 0.385271317829457
0 2 0.129870599291549
0.125 2 0.188960092225274
0.25 2 0.229954320147731
0.375 2 0.270736829102588
0.5 2 0.300483062977099
0.625 2 0.319330385344283
0.75 2 0.358050024957018
0.875 2 0.385271317829457
0 2 0.129870599291549
0.125 2 0.188960092225274
0.25 2 0.229954320147731
0.375 2 0.270736829102588
0.5 2 0.300483062977099
0.625 2 0.319330385344283
0.75 2 0.358050024957018
0.875 2 0.385271317829457
0 2 0.129870599291549
0.125 2 0.188960092225274
0.25 2 0.229954320147731
0.375 2 0.270736829102588
0.5 2 0.300483062977099
0.625 2 0.319330385344283
0.75 2 0.358050024957018
0.875 2 0.385271317829457
0 3 0.129979035639413
0.125 3 0.154206082799308
0.25 3 0.150387144847248
0.375 3 0.169631276635168
0.5 3 0.182699188931298
0.625 3 0.200941825073221
0.75 3 0.215129499195829
0.875 3 0.228361400695001
0 3 0.129979035639413
0.125 3 0.154206082799308
0.25 3 0.150387144847248
0.375 3 0.169631276635168
0.5 3 0.182699188931298
0.625 3 0.200941825073221
0.75 3 0.215129499195829
0.875 3 0.228361400695001
0 3 0.129979035639413
0.125 3 0.154206082799308
0.25 3 0.150387144847248
0.375 3 0.169631276635168
0.5 3 0.182699188931298
0.625 3 0.200941825073221
0.75 3 0.215129499195829
0.875 3 0.228361400695001
0 3 0.129979035639413
0.125 3 0.154206082799308
0.25 3 0.150387144847248
0.375 3 0.169631276635168
0.5 3 0.182699188931298
0.625 3 0.200941825073221
0.75 3 0.215129499195829
0.875 3 0.228361400695001
0 3 0.129979035639413
0.125 3 0.154206082799308
0.25 3 0.150387144847248
0.375 3 0.169631276635168
0.5 3 0.182699188931298
0.625 3 0.200941825073221
0.75 3 0.215129499195829
0.875 3 0.228361400695001
0 4 0.145991469673968
0.125 4 0.189468687485166
0.25 4 0.219716849710046
0.375 4 0.25276388116855
0.5 4 0.25763358778626
0.625 4 0.267070579452133
0.75 4 0.288170373246076
0.875 4 0.310825982357658
0 4 0.145991469673968
0.125 4 0.189468687485166
0.25 4 0.219716849710046
0.375 4 0.25276388116855
0.5 4 0.25763358778626
0.625 4 0.267070579452133
0.75 4 0.288170373246076
0.875 4 0.310825982357658
0 4 0.145991469673968
0.125 4 0.189468687485166
0.25 4 0.219716849710046
0.375 4 0.25276388116855
0.5 4 0.25763358778626
0.625 4 0.267070579452133
0.75 4 0.288170373246076
0.875 4 0.310825982357658
0 4 0.145991469673968
0.125 4 0.189468687485166
0.25 4 0.219716849710046
0.375 4 0.25276388116855
0.5 4 0.25763358778626
0.625 4 0.267070579452133
0.75 4 0.288170373246076
0.875 4 0.310825982357658
0 4 0.145991469673968
0.125 4 0.189468687485166
0.25 4 0.219716849710046
0.375 4 0.25276388116855
0.5 4 0.25763358778626
0.625 4 0.267070579452133
0.75 4 0.288170373246076
0.875 4 0.310825982357658
0 5 0.14595532422468
0.125 5 0.129556165869867
0.25 5 0.126640101078822
0.375 5 0.13309863504416
0.5 5 0.132544131679389
0.625 5 0.136679492333314
0.75 5 0.138899672785758
0.875 5 0.141379310344828
0 5 0.14595532422468
0.125 5 0.129556165869867
0.25 5 0.126640101078822
0.375 5 0.13309863504416
0.5 5 0.132544131679389
0.625 5 0.136679492333314
0.75 5 0.138899672785758
0.875 5 0.141379310344828
0 5 0.14595532422468
0.125 5 0.129556165869867
0.25 5 0.126640101078822
0.375 5 0.13309863504416
0.5 5 0.132544131679389
0.625 5 0.136679492333314
0.75 5 0.138899672785758
0.875 5 0.141379310344828
0 5 0.14595532422468
0.125 5 0.129556165869867
0.25 5 0.126640101078822
0.375 5 0.13309863504416
0.5 5 0.132544131679389
0.625 5 0.136679492333314
0.75 5 0.138899672785758
0.875 5 0.141379310344828
0 5 0.14595532422468
0.125 5 0.129556165869867
0.25 5 0.126640101078822
0.375 5 0.13309863504416
0.5 5 0.132544131679389
0.625 5 0.136679492333314
0.75 5 0.138899672785758
0.875 5 0.141379310344828
0 6 0.16153401286778
0.125 6 0.188824466822636
0.25 6 0.186671850196002
0.375 6 0.187449817800012
0.5 6 0.200739503816794
0.625 6 0.219031757882042
0.75 6 0.233375852698131
0.875 6 0.246672012830794
0 6 0.16153401286778
0.125 6 0.188824466822636
0.25 6 0.186671850196002
0.375 6 0.187449817800012
0.5 6 0.200739503816794
0.625 6 0.219031757882042
0.75 6 0.233375852698131
0.875 6 0.246672012830794
0 6 0.16153401286778
0.125 6 0.188824466822636
0.25 6 0.186671850196002
0.375 6 0.187449817800012
0.5 6 0.200739503816794
0.625 6 0.219031757882042
0.75 6 0.233375852698131
0.875 6 0.246672012830794
0 6 0.16153401286778
0.125 6 0.188824466822636
0.25 6 0.186671850196002
0.375 6 0.187449817800012
0.5 6 0.200739503816794
0.625 6 0.219031757882042
0.75 6 0.233375852698131
0.875 6 0.246672012830794
0 6 0.16153401286778
0.125 6 0.188824466822636
0.25 6 0.186671850196002
0.375 6 0.187449817800012
0.5 6 0.200739503816794
0.625 6 0.219031757882042
0.75 6 0.233375852698131
0.875 6 0.246672012830794
0 7 0.177871755945926
0.125 7 0.166039399179466
0.25 7 0.16791395341303
0.375 7 0.177351615094806
0.5 7 0.170980438931298
0.625 7 0.174266352724976
0.75 7 0.187704508901337
0.875 7 0.148168938786421
0 7 0.177871755945926
0.125 7 0.166039399179466
0.25 7 0.16791395341303
0.375 7 0.177351615094806
0.5 7 0.170980438931298
0.625 7 0.174266352724976
0.75 7 0.187704508901337
0.875 7 0.148168938786421
0 7 0.177871755945926
0.125 7 0.166039399179466
0.25 7 0.16791395341303
0.375 7 0.177351615094806
0.5 7 0.170980438931298
0.625 7 0.174266352724976
0.75 7 0.187704508901337
0.875 7 0.148168938786421
0 7 0.177871755945926
0.125 7 0.166039399179466
0.25 7 0.16791395341303
0.375 7 0.177351615094806
0.5 7 0.170980438931298
0.625 7 0.174266352724976
0.75 7 0.187704508901337
0.875 7 0.148168938786421
0 7 0.177871755945926
0.125 7 0.166039399179466
0.25 7 0.16791395341303
0.375 7 0.177351615094806
0.5 7 0.170980438931298
0.625 7 0.174266352724976
0.75 7 0.187704508901337
0.875 7 0.148168938786421
0 8 0.177582592351623
0.125 8 0.18919743667989
0.25 8 0.154631159490718
0.375 8 0.165029954913223
0.5 8 0.161945372137405
0.625 8 0.174007925113421
0.75 8 0.181520714325329
0.875 8 0.186474204758086
0 8 0.177582592351623
0.125 8 0.18919743667989
0.25 8 0.154631159490718
0.375 8 0.165029954913223
0.5 8 0.161945372137405
0.625 8 0.174007925113421
0.75 8 0.181520714325329
0.875 8 0.186474204758086
0 8 0.177582592351623
0.125 8 0.18919743667989
0.25 8 0.154631159490718
0.375 8 0.165029954913223
0.5 8 0.161945372137405
0.625 8 0.174007925113421
0.75 8 0.181520714325329
0.875 8 0.186474204758086
0 8 0.177582592351623
0.125 8 0.18919743667989
0.25 8 0.154631159490718
0.375 8 0.165029954913223
0.5 8 0.161945372137405
0.625 8 0.174007925113421
0.75 8 0.181520714325329
0.875 8 0.186474204758086
0 8 0.177582592351623
0.125 8 0.18919743667989
0.25 8 0.154631159490718
0.375 8 0.165029954913223
0.5 8 0.161945372137405
0.625 8 0.174007925113421
0.75 8 0.181520714325329
0.875 8 0.186474204758086
0 9 0.193197426444011
0.125 9 0.186010239717899
0.25 9 0.176596365050053
0.375 9 0.20072879995059
0.5 9 0.204049379770992
0.625 9 0.208665939240797
0.75 9 0.200404858299595
0.875 9 0.205880780539963
0 9 0.193197426444011
0.125 9 0.186010239717899
0.25 9 0.176596365050053
0.375 9 0.20072879995059
0.5 9 0.204049379770992
0.625 9 0.208665939240797
0.75 9 0.200404858299595
0.875 9 0.205880780539963
0 9 0.193197426444011
0.125 9 0.186010239717899
0.25 9 0.176596365050053
0.375 9 0.20072879995059
0.5 9 0.204049379770992
0.625 9 0.208665939240797
0.75 9 0.200404858299595
0.875 9 0.205880780539963
0 9 0.193197426444011
0.125 9 0.186010239717899
0.25 9 0.176596365050053
0.375 9 0.20072879995059
0.5 9 0.204049379770992
0.625 9 0.208665939240797
0.75 9 0.200404858299595
0.875 9 0.205880780539963
0 9 0.193197426444011
0.125 9 0.186010239717899
0.25 9 0.176596365050053
0.375 9 0.20072879995059
0.5 9 0.204049379770992
0.625 9 0.208665939240797
0.75 9 0.200404858299595
0.875 9 0.205880780539963
0 10 0.192980553748283
0.125 10 0.157528905163937
0.25 10 0.149901188972041
0.375 10 0.15273917608548
0.5 10 0.146260734732824
0.625 10 0.149170160225119
0.75 10 0.113720814153402
0.875 10 0.145335471798984
0 10 0.192980553748283
0.125 10 0.157528905163937
0.25 10 0.149901188972041
0.375 10 0.15273917608548
0.5 10 0.146260734732824
0.625 10 0.149170160225119
0.75 10 0.113720814153402
0.875 10 0.145335471798984
0 10 0.192980553748283
0.125 10 0.157528905163937
0.25 10 0.149901188972041
0.375 10 0.15273917608548
0.5 10 0.146260734732824
0.625 10 0.149170160225119
0.75 10 0.113720814153402
0.875 10 0.145335471798984
0 10 0.192980553748283
0.125 10 0.157528905163937
0.25 10 0.149901188972041
0.375 10 0.15273917608548
0.5 10 0.146260734732824
0.625 10 0.149170160225119
0.75 10 0.113720814153402
0.875 10 0.145335471798984
0 10 0.192980553748283
0.125 10 0.157528905163937
0.25 10 0.149901188972041
0.375 10 0.15273917608548
0.5 10 0.146260734732824
0.625 10 0.149170160225119
0.75 10 0.113720814153402
0.875 10 0.145335471798984
0 11 0.194317935371937
0.125 11 0.182585698301292
0.25 11 0.182233453202449
0.375 11 0.168982768204558
0.5 11 0.165106154580153
0.625 11 0.171595934072245
0.75 11 0.174560479174755
0.875 11 0.161694734028335
0 11 0.194317935371937
0.125 11 0.182585698301292
0.25 11 0.182233453202449
0.375 11 0.168982768204558
0.5 11 0.165106154580153
0.625 11 0.171595934072245
0.75 11 0.174560479174755
0.875 11 0.161694734028335
0 11 0.194317935371937
0.125 11 0.182585698301292
0.25 11 0.182233453202449
0.375 11 0.168982768204558
0.5 11 0.165106154580153
0.625 11 0.171595934072245
0.75 11 0.174560479174755
0.875 11 0.161694734028335
0 11 0.194317935371937
0.125 11 0.182585698301292
0.25 11 0.182233453202449
0.375 11 0.168982768204558
0.5 11 0.165106154580153
0.625 11 0.171595934072245
0.75 11 0.174560479174755
0.875 11 0.161694734028335
0 11 0.194317935371937
0.125 11 0.182585698301292
0.25 11 0.182233453202449
0.375 11 0.168982768204558
0.5 11 0.165106154580153
0.625 11 0.171595934072245
0.75 11 0.174560479174755
0.875 11 0.161694734028335
0 12 0.209752042217885
0.125 12 0.176143491675991
0.25 12 0.170538115139145
0.375 12 0.17213266629609
0.5 12 0.170890982824427
0.625 12 0.172342502727847
0.75 12 0.169208585214353
0.875 12 0.172707832130446
0 12 0.209752042217885
0.125 12 0.176143491675991
0.25 12 0.170538115139145
0.375 12 0.17213266629609
0.5 12 0.170890982824427
0.625 12 0.172342502727847
0.75 12 0.169208585214353
0.875 12 0.172707832130446
0 12 0.209752042217885
0.125 12 0.176143491675991
0.25 12 0.170538115139145
0.375 12 0.17213266629609
0.5 12 0.170890982824427
0.625 12 0.172342502727847
0.75 12 0.169208585214353
0.875 12 0.172707832130446
0 12 0.209752042217885
0.125 12 0.176143491675991
0.25 12 0.170538115139145
0.375 12 0.17213266629609
0.5 12 0.170890982824427
0.625 12 0.172342502727847
0.75 12 0.169208585214353
0.875 12 0.172707832130446
0 12 0.209752042217885
0.125 12 0.176143491675991
0.25 12 0.170538115139145
0.375 12 0.17213266629609
0.5 12 0.170890982824427
0.625 12 0.172342502727847
0.75 12 0.169208585214353
0.875 12 0.172707832130446
0 13 0.224752403672378
0.125 13 0.197911368799376
0.25 13 0.186736644312696
0.375 13 0.172317954419122
0.5 13 0.166746183206107
0.625 13 0.169126514672946
0.75 13 0.165270922300483
0.875 13 0.168992248062016
0 13 0.224752403672378
0.125 13 0.197911368799376
0.25 13 0.186736644312696
0.375 13 0.172317954419122
0.5 13 0.166746183206107
0.625 13 0.169126514672946
0.75 13 0.165270922300483
0.875 13 0.168992248062016
0 13 0.224752403672378
0.125 13 0.197911368799376
0.25 13 0.186736644312696
0.375 13 0.172317954419122
0.5 13 0.166746183206107
0.625 13 0.169126514672946
0.75 13 0.165270922300483
0.875 13 0.168992248062016
0 13 0.224752403672378
0.125 13 0.197911368799376
0.25 13 0.186736644312696
0.375 13 0.172317954419122
0.5 13 0.166746183206107
0.625 13 0.169126514672946
0.75 13 0.165270922300483
0.875 13 0.168992248062016
0 13 0.224752403672378
0.125 13 0.197911368799376
0.25 13 0.186736644312696
0.375 13 0.172317954419122
0.5 13 0.166746183206107
0.625 13 0.169126514672946
0.75 13 0.165270922300483
0.875 13 0.168992248062016
0 14 0.240909419504084
0.125 14 0.167429559556505
0.25 14 0.170278938672369
0.375 14 0.201315545673522
0.5 14 0.196982347328244
0.625 14 0.189915580313559
0.75 14 0.187177638511452
0.875 14 0.193851911253675
0 14 0.240909419504084
0.125 14 0.167429559556505
0.25 14 0.170278938672369
0.375 14 0.201315545673522
0.5 14 0.196982347328244
0.625 14 0.189915580313559
0.75 14 0.187177638511452
0.875 14 0.193851911253675
0 14 0.240909419504084
0.125 14 0.167429559556505
0.25 14 0.170278938672369
0.375 14 0.201315545673522
0.5 14 0.196982347328244
0.625 14 0.189915580313559
0.75 14 0.187177638511452
0.875 14 0.193851911253675
0 14 0.240909419504084
0.125 14 0.167429559556505
0.25 14 0.170278938672369
0.375 14 0.201315545673522
0.5 14 0.196982347328244
0.625 14 0.189915580313559
0.75 14 0.187177638511452
0.875 14 0.193851911253675
0 14 0.240909419504084
0.125 14 0.167429559556505
0.25 14 0.170278938672369
0.375 14 0.201315545673522
0.5 14 0.196982347328244
0.625 14 0.189915580313559
0.75 14 0.187177638511452
0.875 14 0.193851911253675
0 15 0.195763753343454
0.125 15 0.218390804597701
0.25 15 0.190656688372696
0.375 15 0.18964239392255
0.5 15 0.181923902671756
0.625 15 0.179779475104807
0.75 15 0.170511896178803
0.875 15 0.172921678695536
0 15 0.195763753343454
0.125 15 0.218390804597701
0.25 15 0.190656688372696
0.375 15 0.18964239392255
0.5 15 0.181923902671756
0.625 15 0.179779475104807
0.75 15 0.170511896178803
0.875 15 0.172921678695536
0 15 0.195763753343454
0.125 15 0.218390804597701
0.25 15 0.190656688372696
0.375 15 0.18964239392255
0.5 15 0.181923902671756
0.625 15 0.179779475104807
0.75 15 0.170511896178803
0.875 15 0.172921678695536
0 15 0.195763753343454
0.125 15 0.218390804597701
0.25 15 0.190656688372696
0.375 15 0.18964239392255
0.5 15 0.181923902671756
0.625 15 0.179779475104807
0.75 15 0.170511896178803
0.875 15 0.172921678695536
0 15 0.195763753343454
0.125 15 0.218390804597701
0.25 15 0.190656688372696
0.375 15 0.18964239392255
0.5 15 0.181923902671756
0.625 15 0.179779475104807
0.75 15 0.170511896178803
0.875 15 0.172921678695536
0 16 0.15155786886431
0.125 16 0.206930458074797
0.25 16 0.183756114944763
0.375 16 0.196220122290161
0.5 16 0.190064408396947
0.625 16 0.186182737035548
0.75 16 0.177222561144695
0.875 16 0.183827853515103
0 16 0.15155786886431
0.125 16 0.206930458074797
0.25 16 0.183756114944763
0.375 16 0.196220122290161
0.5 16 0.190064408396947
0.625 16 0.186182737035548
0.75 16 0.177222561144695
0.875 16 0.183827853515103
0 16 0.15155786886431
0.125 16 0.206930458074797
0.25 16 0.183756114944763
0.375 16 0.196220122290161
0.5 16 0.190064408396947
0.625 16 0.186182737035548
0.75 16 0.177222561144695
0.875 16 0.183827853515103
0 16 0.15155786886431
0.125 16 0.206930458074797
0.25 16 0.183756114944763
0.375 16 0.196220122290161
0.5 16 0.190064408396947
0.625 16 0.186182737035548
0.75 16 0.177222561144695
0.875 16 0.183827853515103
0 16 0.15155786886431
0.125 16 0.206930458074797
0.25 16 0.183756114944763
0.375 16 0.196220122290161
0.5 16 0.190064408396947
0.625 16 0.186182737035548
0.75 16 0.177222561144695
0.875 16 0.183827853515103
0 17 0.152316923299357
0.125 17 0.221645814261011
0.25 17 0.196876923575339
0.375 17 0.205762460626274
0.5 17 0.198115458015267
0.625 17 0.187876873600184
0.75 17 0.191697631856248
0.875 17 0.184522854851644
0 17 0.152316923299357
0.125 17 0.221645814261011
0.25 17 0.196876923575339
0.375 17 0.205762460626274
0.5 17 0.198115458015267
0.625 17 0.187876873600184
0.75 17 0.191697631856248
0.875 17 0.184522854851644
0 17 0.152316923299357
0.125 17 0.221645814261011
0.25 17 0.196876923575339
0.375 17 0.205762460626274
0.5 17 0.198115458015267
0.625 17 0.187876873600184
0.75 17 0.191697631856248
0.875 17 0.184522854851644
0 17 0.152316923299357
0.125 17 0.221645814261011
0.25 17 0.196876923575339
0.375 17 0.205762460626274
0.5 17 0.198115458015267
0.625 17 0.187876873600184
0.75 17 0.191697631856248
0.875 17 0.184522854851644
0 17 0.152316923299357
0.125 17 0.221645814261011
0.25 17 0.196876923575339
0.375 17 0.205762460626274
0.5 17 0.198115458015267
0.625 17 0.187876873600184
0.75 17 0.191697631856248
0.875 17 0.184522854851644
0 18 0.197354153112123
0.125 18 0.232461940121385
0.25 18 0.206693232254511
0.375 18 0.204866901364956
0.5 18 0.196624522900763
0.625 18 0.193504852696261
0.75 18 0.170761466363485
0.875 18 0.122026196204223
0 18 0.197354153112123
0.125 18 0.232461940121385
0.25 18 0.206693232254511
0.375 18 0.204866901364956
0.5 18 0.196624522900763
0.625 18 0.193504852696261
0.75 18 0.170761466363485
0.875 18 0.122026196204223
0 18 0.197354153112123
0.125 18 0.232461940121385
0.25 18 0.206693232254511
0.375 18 0.204866901364956
0.5 18 0.196624522900763
0.625 18 0.193504852696261
0.75 18 0.170761466363485
0.875 18 0.122026196204223
0 18 0.197354153112123
0.125 18 0.232461940121385
0.25 18 0.206693232254511
0.375 18 0.204866901364956
0.5 18 0.196624522900763
0.625 18 0.193504852696261
0.75 18 0.170761466363485
0.875 18 0.122026196204223
0 18 0.197354153112123
0.125 18 0.232461940121385
0.25 18 0.206693232254511
0.375 18 0.204866901364956
0.5 18 0.196624522900763
0.625 18 0.193504852696261
0.75 18 0.170761466363485
0.875 18 0.122026196204223
0 19 0.258295380611581
0.125 19 0.230732716237751
0.25 19 0.222664982019633
0.375 19 0.220647273176456
0.5 19 0.206315601145038
0.625 19 0.207144087750531
0.75 19 0.189506960235151
0.875 19 0.186019780807271
0 19 0.258295380611581
0.125 19 0.230732716237751
0.25 19 0.222664982019633
0.375 19 0.220647273176456
0.5 19 0.206315601145038
0.625 19 0.207144087750531
0.75 19 0.189506960235151
0.875 19 0.186019780807271
0 19 0.258295380611581
0.125 19 0.230732716237751
0.25 19 0.222664982019633
0.375 19 0.220647273176456
0.5 19 0.206315601145038
0.625 19 0.207144087750531
0.75 19 0.189506960235151
0.875 19 0.186019780807271
0 19 0.258295380611581
0.125 19 0.230732716237751
0.25 19 0.222664982019633
0.375 19 0.220647273176456
0.5 19 0.206315601145038
0.625 19 0.207144087750531
0.75 19 0.189506960235151
0.875 19 0.186019780807271
0 19 0.258295380611581
0.125 19 0.230732716237751
0.25 19 0.222664982019633
0.375 19 0.220647273176456
0.5 19 0.206315601145038
0.625 19 0.207144087750531
0.75 19 0.189506960235151
0.875 19 0.186019780807271
0 20 0.288187667172703
0.125 20 0.243990099345607
0.25 20 0.21654193799203
0.375 20 0.191464393799024
0.5 20 0.182639551526718
0.625 20 0.170878079595704
0.75 20 0.168182574455105
0.875 20 0.137556802993852
0 20 0.288187667172703
0.125 20 0.243990099345607
0.25 20 0.21654193799203
0.375 20 0.191464393799024
0.5 20 0.182639551526718
0.625 20 0.170878079595704
0.75 20 0.168182574455105
0.875 20 0.137556802993852
0 20 0.288187667172703
0.125 20 0.243990099345607
0.25 20 0.21654193799203
0.375 20 0.191464393799024
0.5 20 0.182639551526718
0.625 20 0.170878079595704
0.75 20 0.168182574455105
0.875 20 0.137556802993852
0 20 0.288187667172703
0.125 20 0.243990099345607
0.25 20 0.21654193799203
0.375 20 0.191464393799024
0.5 20 0.182639551526718
0.625 20 0.170878079595704
0.75 20 0.168182574455105
0.875 20 0.137556802993852
0 20 0.288187667172703
0.125 20 0.243990099345607
0.25 20 0.21654193799203
0.375 20 0.191464393799024
0.5 20 0.182639551526718
0.625 20 0.170878079595704
0.75 20 0.168182574455105
0.875 20 0.137556802993852
0 21 0.30416395575797
0.125 21 0.242837283423185
0.25 21 0.231962937765251
0.375 21 0.210549070471249
0.5 21 0.199457299618321
0.625 21 0.19117900419227
0.75 21 0.186373467916366
0.875 21 0.180860732424485
0 21 0.30416395575797
0.125 21 0.242837283423185
0.25 21 0.231962937765251
0.375 21 0.210549070471249
0.5 21 0.199457299618321
0.625 21 0.19117900419227
0.75 21 0.186373467916366
0.875 21 0.180860732424485
0 21 0.30416395575797
0.125 21 0.242837283423185
0.25 21 0.231962937765251
0.375 21 0.210549070471249
0.5 21 0.199457299618321
0.625 21 0.19117900419227
0.75 21 0.186373467916366
0.875 21 0.180860732424485
0 21 0.30416395575797
0.125 21 0.242837283423185
0.25 21 0.231962937765251
0.375 21 0.210549070471249
0.5 21 0.199457299618321
0.625 21 0.19117900419227
0.75 21 0.186373467916366
0.875 21 0.180860732424485
0 21 0.30416395575797
0.125 21 0.242837283423185
0.25 21 0.231962937765251
0.375 21 0.210549070471249
0.5 21 0.199457299618321
0.625 21 0.19117900419227
0.75 21 0.186373467916366
0.875 21 0.180860732424485
0 22 0.319055880864599
0.125 22 0.255145288712576
0.25 22 0.241325687627563
0.375 22 0.216323883639059
0.5 22 0.206494513358779
0.625 22 0.195543559409636
0.75 22 0.190810271199601
0.875 22 0.183747661053194
0 22 0.319055880864599
0.125 22 0.255145288712576
0.25 22 0.241325687627563
0.375 22 0.216323883639059
0.5 22 0.206494513358779
0.625 22 0.195543559409636
0.75 22 0.190810271199601
0.875 22 0.183747661053194
0 22 0.319055880864599
0.125 22 0.255145288712576
0.25 22 0.241325687627563
0.375 22 0.216323883639059
0.5 22 0.206494513358779
0.625 22 0.195543559409636
0.75 22 0.190810271199601
0.875 22 0.183747661053194
0 22 0.319055880864599
0.125 22 0.255145288712576
0.25 22 0.241325687627563
0.375 22 0.216323883639059
0.5 22 0.206494513358779
0.625 22 0.195543559409636
0.75 22 0.190810271199601
0.875 22 0.183747661053194
0 22 0.319055880864599
0.125 22 0.255145288712576
0.25 22 0.241325687627563
0.375 22 0.216323883639059
0.5 22 0.206494513358779
0.625 22 0.195543559409636
0.75 22 0.190810271199601
0.875 22 0.183747661053194
0 23 0.31992337164751
0.125 23 0.257010137998847
0.25 23 0.22593708491269
0.375 23 0.217837069977148
0.5 23 0.205540314885496
0.625 23 0.194739562395911
0.75 23 0.173118518107703
0.875 23 0.163245121625234
0 23 0.31992337164751
0.125 23 0.257010137998847
0.25 23 0.22593708491269
0.375 23 0.217837069977148
0.5 23 0.205540314885496
0.625 23 0.194739562395911
0.75 23 0.173118518107703
0.875 23 0.163245121625234
0 23 0.31992337164751
0.125 23 0.257010137998847
0.25 23 0.22593708491269
0.375 23 0.217837069977148
0.5 23 0.205540314885496
0.625 23 0.194739562395911
0.75 23 0.173118518107703
0.875 23 0.163245121625234
0 23 0.31992337164751
0.125 23 0.257010137998847
0.25 23 0.22593708491269
0.375 23 0.217837069977148
0.5 23 0.205540314885496
0.625 23 0.194739562395911
0.75 23 0.173118518107703
0.875 23 0.163245121625234
0 23 0.31992337164751
0.125 23 0.257010137998847
0.25 23 0.22593708491269
0.375 23 0.217837069977148
0.5 23 0.205540314885496
0.625 23 0.194739562395911
0.75 23 0.173118518107703
0.875 23 0.163245121625234
0 24 0.335791223884913
0.125 24 0.272640965652867
0.25 24 0.241520069977646
0.375 24 0.232845407942684
0.5 24 0.220956583969466
0.625 24 0.205650950439327
0.75 24 0.188259109311741
0.875 24 0.181582464581663
0 24 0.335791223884913
0.125 24 0.272640965652867
0.25 24 0.241520069977646
0.375 24 0.232845407942684
0.5 24 0.220956583969466
0.625 24 0.205650950439327
0.75 24 0.188259109311741
0.875 24 0.181582464581663
0 24 0.335791223884913
0.125 24 0.272640965652867
0.25 24 0.241520069977646
0.375 24 0.232845407942684
0.5 24 0.220956583969466
0.625 24 0.205650950439327
0.75 24 0.188259109311741
0.875 24 0.181582464581663
0 24 0.335791223884913
0.125 24 0.272640965652867
0.25 24 0.241520069977646
0.375 24 0.232845407942684
0.5 24 0.220956583969466
0.625 24 0.205650950439327
0.75 24 0.188259109311741
0.875 24 0.181582464581663
0 24 0.335791223884913
0.125 24 0.272640965652867
0.25 24 0.241520069977646
0.375 24 0.232845407942684
0.5 24 0.220956583969466
0.625 24 0.205650950439327
0.75 24 0.188259109311741
0.875 24 0.181582464581663
0 25 0.335791223884913
0.125 25 0.273183467263418
0.25 25 0.239738231768555
0.375 25 0.213235748255203
0.5 25 0.199636211832061
0.625 25 0.184316315396543
0.75 25 0.180106483278798
0.875 25 0.168484362469928
0 25 0.335791223884913
0.125 25 0.273183467263418
0.25 25 0.239738231768555
0.375 25 0.213235748255203
0.5 25 0.199636211832061
0.625 25 0.184316315396543
0.75 25 0.180106483278798
0.875 25 0.168484362469928
0 25 0.335791223884913
0.125 25 0.273183467263418
0.25 25 0.239738231768555
0.375 25 0.213235748255203
0.5 25 0.199636211832061
0.625 25 0.184316315396543
0.75 25 0.180106483278798
0.875 25 0.168484362469928
0 25 0.335791223884913
0.125 25 0.273183467263418
0.25 25 0.239738231768555
0.375 25 0.213235748255203
0.5 25 0.199636211832061
0.625 25 0.184316315396543
0.75 25 0.180106483278798
0.875 25 0.168484362469928
0 25 0.335791223884913
0.125 25 0.273183467263418
0.25 25 0.239738231768555
0.375 25 0.213235748255203
0.5 25 0.199636211832061
0.625 25 0.184316315396543
0.75 25 0.180106483278798
0.875 25 0.168484362469928
0 26 0.351984385165908
0.125 26 0.272098464042315
0.25 26 0.224155246703599
0.375 26 0.229788153912668
0.5 26 0.215619036259542
0.625 26 0.206483661632114
0.75 26 0.192945482779657
0.875 26 0.183961507618284
0 26 0.351984385165908
0.125 26 0.272098464042315
0.25 26 0.224155246703599
0.375 26 0.229788153912668
0.5 26 0.215619036259542
0.625 26 0.206483661632114
0.75 26 0.192945482779657
0.875 26 0.183961507618284
0 26 0.351984385165908
0.125 26 0.272098464042315
0.25 26 0.224155246703599
0.375 26 0.229788153912668
0.5 26 0.215619036259542
0.625 26 0.206483661632114
0.75 26 0.192945482779657
0.875 26 0.183961507618284
0 26 0.351984385165908
0.125 26 0.272098464042315
0.25 26 0.224155246703599
0.375 26 0.229788153912668
0.5 26 0.215619036259542
0.625 26 0.206483661632114
0.75 26 0.192945482779657
0.875 26 0.183961507618284
0 26 0.351984385165908
0.125 26 0.272098464042315
0.25 26 0.224155246703599
0.375 26 0.229788153912668
0.5 26 0.215619036259542
0.625 26 0.206483661632114
0.75 26 0.192945482779657
0.875 26 0.183961507618284
0 27 0.367020892069688
0.125 27 0.282778964500051
0.25 27 0.234846275958143
0.375 27 0.238620221110493
0.5 27 0.223043893129771
0.625 27 0.212685924309424
0.75 27 0.201125838833121
0.875 27 0.184977278802459
0 27 0.367020892069688
0.125 27 0.282778964500051
0.25 27 0.234846275958143
0.375 27 0.238620221110493
0.5 27 0.223043893129771
0.625 27 0.212685924309424
0.75 27 0.201125838833121
0.875 27 0.184977278802459
0 27 0.367020892069688
0.125 27 0.282778964500051
0.25 27 0.234846275958143
0.375 27 0.238620221110493
0.5 27 0.223043893129771
0.625 27 0.212685924309424
0.75 27 0.201125838833121
0.875 27 0.184977278802459
0 27 0.367020892069688
0.125 27 0.282778964500051
0.25 27 0.234846275958143
0.375 27 0.238620221110493
0.5 27 0.223043893129771
0.625 27 0.212685924309424
0.75 27 0.201125838833121
0.875 27 0.184977278802459
0 27 0.367020892069688
0.125 27 0.282778964500051
0.25 27 0.234846275958143
0.375 27 0.238620221110493
0.5 27 0.223043893129771
0.625 27 0.212685924309424
0.75 27 0.201125838833121
0.875 27 0.184977278802459
0 28 0.368105255548326
0.125 28 0.284982877292917
0.25 28 0.24751352577186
0.375 28 0.22802791674387
0.5 28 0.213621183206107
0.625 28 0.205019238499971
0.75 28 0.194692474072431
0.875 28 0.184977278802459
0 28 0.368105255548326
0.125 28 0.284982877292917
0.25 28 0.24751352577186
0.375 28 0.22802791674387
0.5 28 0.213621183206107
0.625 28 0.205019238499971
0.75 28 0.194692474072431
0.875 28 0.184977278802459
0 28 0.368105255548326
0.125 28 0.284982877292917
0.25 28 0.24751352577186
0.375 28 0.22802791674387
0.5 28 0.213621183206107
0.625 28 0.205019238499971
0.75 28 0.194692474072431
0.875 28 0.184977278802459
0 28 0.368105255548326
0.125 28 0.284982877292917
0.25 28 0.24751352577186
0.375 28 0.22802791674387
0.5 28 0.213621183206107
0.625 28 0.205019238499971
0.75 28 0.194692474072431
0.875 28 0.184977278802459
0 28 0.368105255548326
0.125 28 0.284982877292917
0.25 28 0.24751352577186
0.375 28 0.22802791674387
0.5 28 0.213621183206107
0.625 28 0.205019238499971
0.75 28 0.194692474072431
0.875 28 0.184977278802459
0 29 0.384117689582882
0.125 29 0.299426982673855
0.25 29 0.231120614248226
0.375 29 0.252856525230066
0.5 29 0.236521946564885
0.625 29 0.225090449664044
0.75 29 0.160972769119849
0.875 29 0.182010157711842
0 29 0.384117689582882
0.125 29 0.299426982673855
0.25 29 0.231120614248226
0.375 29 0.252856525230066
0.5 29 0.236521946564885
0.625 29 0.225090449664044
0.75 29 0.160972769119849
0.875 29 0.182010157711842
0 29 0.384117689582882
0.125 29 0.299426982673855
0.25 29 0.231120614248226
0.375 29 0.252856525230066
0.5 29 0.236521946564885
0.625 29 0.225090449664044
0.75 29 0.160972769119849
0.875 29 0.182010157711842
0 29 0.384117689582882
0.125 29 0.299426982673855
0.25 29 0.231120614248226
0.375 29 0.252856525230066
0.5 29 0.236521946564885
0.625 29 0.225090449664044
0.75 29 0.160972769119849
0.875 29 0.182010157711842
0 29 0.384117689582882
0.125 29 0.299426982673855
0.25 29 0.231120614248226
0.375 29 0.252856525230066
0.5 29 0.236521946564885
0.625 29 0.225090449664044
0.75 29 0.160972769119849
0.875 29 0.182010157711842
0 30 0.384262271380033
0.125 30 0.298613230258027
0.25 30 0.219814040885088
0.375 30 0.232814526588846
0.5 30 0.178882395038168
0.625 30 0.202061678056624
0.75 30 0.151516832122456
0.875 30 0.124458700882117
0 30 0.384262271380033
0.125 30 0.298613230258027
0.25 30 0.219814040885088
0.375 30 0.232814526588846
0.5 30 0.178882395038168
0.625 30 0.202061678056624
0.75 30 0.151516832122456
0.875 30 0.124458700882117
0 30 0.384262271380033
0.125 30 0.298613230258027
0.25 30 0.219814040885088
0.375 30 0.232814526588846
0.5 30 0.178882395038168
0.625 30 0.202061678056624
0.75 30 0.151516832122456
0.875 30 0.124458700882117
0 30 0.384262271380033
0.125 30 0.298613230258027
0.25 30 0.219814040885088
0.375 30 0.232814526588846
0.5 30 0.178882395038168
0.625 30 0.202061678056624
0.75 30 0.151516832122456
0.875 30 0.124458700882117
0 30 0.384262271380033
0.125 30 0.298613230258027
0.25 30 0.219814040885088
0.375 30 0.232814526588846
0.5 30 0.178882395038168
0.625 30 0.202061678056624
0.75 30 0.151516832122456
0.875 30 0.124458700882117
0 31 0.400274705414588
0.125 31 0.311938426067202
0.25 31 0.232384099523763
0.375 31 0.246711135816194
0.5 31 0.192420085877863
0.625 31 0.214782059380922
0.75 31 0.198269646719539
0.875 31 0.0864207431168137
0 31 0.400274705414588
0.125 31 0.311938426067202
0.25 31 0.232384099523763
0.375 31 0.246711135816194
0.5 31 0.192420085877863
0.625 31 0.214782059380922
0.75 31 0.198269646719539
0.875 31 0.0864207431168137
0 31 0.400274705414588
0.125 31 0.311938426067202
0.25 31 0.232384099523763
0.375 31 0.246711135816194
0.5 31 0.192420085877863
0.625 31 0.214782059380922
0.75 31 0.198269646719539
0.875 31 0.0864207431168137
0 31 0.400274705414588
0.125 31 0.311938426067202
0.25 31 0.232384099523763
0.375 31 0.246711135816194
0.5 31 0.192420085877863
0.625 31 0.214782059380922
0.75 31 0.198269646719539
0.875 31 0.0864207431168137
0 31 0.400274705414588
0.125 31 0.311938426067202
0.25 31 0.232384099523763
0.375 31 0.246711135816194
0.5 31 0.192420085877863
0.625 31 0.214782059380922
0.75 31 0.198269646719539
0.875 31 0.0864207431168137
0 32 0.415491939564809
0.125 32 0.310243108534228
0.25 32 0.255645187416983
0.375 32 0.248162559446606
0.5 32 0.202290076335878
0.625 32 0.224028025038764
0.75 32 0.168543064721868
0.875 32 0.146083934776798
0 32 0.415491939564809
0.125 32 0.310243108534228
0.25 32 0.255645187416983
0.375 32 0.248162559446606
0.5 32 0.202290076335878
0.625 32 0.224028025038764
0.75 32 0.168543064721868
0.875 32 0.146083934776798
0 32 0.415491939564809
0.125 32 0.310243108534228
0.25 32 0.255645187416983
0.375 32 0.248162559446606
0.5 32 0.202290076335878
0.625 32 0.224028025038764
0.75 32 0.168543064721868
0.875 32 0.146083934776798
0 32 0.415491939564809
0.125 32 0.310243108534228
0.25 32 0.255645187416983
0.375 32 0.248162559446606
0.5 32 0.202290076335878
0.625 32 0.224028025038764
0.75 32 0.168543064721868
0.875 32 0.146083934776798
0 32 0.415491939564809
0.125 32 0.310243108534228
0.25 32 0.255645187416983
0.375 32 0.248162559446606
0.5 32 0.202290076335878
0.625 32 0.224028025038764
0.75 32 0.168543064721868
0.875 32 0.146083934776798
0 33 0.416612448492735
0.125 33 0.309836232326315
0.25 33 0.225904687854343
0.375 33 0.254894694583411
0.5 33 0.199844942748092
0.625 33 0.218687187733303
0.75 33 0.201791359325606
0.875 33 0.0873028601978081
0 33 0.416612448492735
0.125 33 0.309836232326315
0.25 33 0.225904687854343
0.375 33 0.254894694583411
0.5 33 0.199844942748092
0.625 33 0.218687187733303
0.75 33 0.201791359325606
0.875 33 0.0873028601978081
0 33 0.416612448492735
0.125 33 0.309836232326315
0.25 33 0.225904687854343
0.375 33 0.254894694583411
0.5 33 0.199844942748092
0.625 33 0.218687187733303
0.75 33 0.201791359325606
0.875 33 0.0873028601978081
0 33 0.416612448492735
0.125 33 0.309836232326315
0.25 33 0.225904687854343
0.375 33 0.254894694583411
0.5 33 0.199844942748092
0.625 33 0.218687187733303
0.75 33 0.201791359325606
0.875 33 0.0873028601978081
0 33 0.416612448492735
0.125 33 0.309836232326315
0.25 33 0.225904687854343
0.375 33 0.254894694583411
0.5 33 0.199844942748092
0.625 33 0.218687187733303
0.75 33 0.201791359325606
0.875 33 0.0873028601978081
0 34 0.432227282585123
0.125 34 0.328891601396942
0.25 34 0.275601775358797
0.375 34 0.210487307763572
0.5 34 0.182460639312977
0.625 34 0.219606041463275
0.75 34 0.171510176917531
0.875 34 0.19304998663459
0 34 0.432227282585123
0.125 34 0.328891601396942
0.25 34 0.275601775358797
0.375 34 0.210487307763572
0.5 34 0.182460639312977
0.625 34 0.219606041463275
0.75 34 0.171510176917531
0.875 34 0.19304998663459
0 34 0.432227282585123
0.125 34 0.328891601396942
0.25 34 0.275601775358797
0.375 34 0.210487307763572
0.5 34 0.182460639312977
0.625 34 0.219606041463275
0.75 34 0.171510176917531
0.875 34 0.19304998663459
0 34 0.432227282585123
0.125 34 0.328891601396942
0.25 34 0.275601775358797
0.375 34 0.210487307763572
0.5 34 0.182460639312977
0.625 34 0.219606041463275
0.75 34 0.171510176917531
0.875 34 0.19304998663459
0 34 0.432227282585123
0.125 34 0.328891601396942
0.25 34 0.275601775358797
0.375 34 0.210487307763572
0.5 34 0.182460639312977
0.625 34 0.219606041463275
0.75 34 0.171510176917531
0.875 34 0.19304998663459
0 35 0.447083062242464
0.125 35 0.322008612213067
0.25 35 0.264262804937312
0.375 35 0.262831202519918
0.5 35 0.216632872137405
0.625 35 0.240107965313272
0.75 35 0.219815872663746
0.875 35 0.106522320235231
0 35 0.447083062242464
0.125 35 0.322008612213067
0.25 35 0.264262804937312
0.375 35 0.262831202519918
0.5 35 0.216632872137405
0.625 35 0.240107965313272
0.75 35 0.219815872663746
0.875 35 0.106522320235231
0 35 0.447083062242464
0.125 35 0.322008612213067
0.25 35 0.264262804937312
0.375 35 0.262831202519918
0.5 35 0.216632872137405
0.625 35 0.240107965313272
0.75 35 0.219815872663746
0.875 35 0.106522320235231
0 35 0.447083062242464
0.125 35 0.322008612213067
0.25 35 0.264262804937312
0.375 35 0.262831202519918
0.5 35 0.216632872137405
0.625 35 0.240107965313272
0.75 35 0.219815872663746
0.875 35 0.106522320235231
0 35 0.447083062242464
0.125 35 0.322008612213067
0.25 35 0.264262804937312
0.375 35 0.262831202519918
0.5 35 0.216632872137405
0.625 35 0.240107965313272
0.75 35 0.219815872663746
0.875 35 0.106522320235231
0 36 0.44784211667751
0.125 36 0.342115078154138
0.25 36 0.284640554637639
0.375 36 0.257982829967266
0.5 36 0.243648616412214
0.625 36 0.225061735484982
0.75 36 0.175392379790361
0.875 36 0.138251804330393
0 36 0.44784211667751
0.125 36 0.342115078154138
0.25 36 0.284640554637639
0.375 36 0.257982829967266
0.5 36 0.243648616412214
0.625 36 0.225061735484982
0.75 36 0.175392379790361
0.875 36 0.138251804330393
0 36 0.44784211667751
0.125 36 0.342115078154138
0.25 36 0.284640554637639
0.375 36 0.257982829967266
0.5 36 0.243648616412214
0.625 36 0.225061735484982
0.75 36 0.175392379790361
0.875 36 0.138251804330393
0 36 0.44784211667751
0.125 36 0.342115078154138
0.25 36 0.284640554637639
0.375 36 0.257982829967266
0.5 36 0.243648616412214
0.625 36 0.225061735484982
0.75 36 0.175392379790361
0.875 36 0.138251804330393
0 36 0.44784211667751
0.125 36 0.342115078154138
0.25 36 0.284640554637639
0.375 36 0.257982829967266
0.5 36 0.243648616412214
0.625 36 0.225061735484982
0.75 36 0.175392379790361
0.875 36 0.138251804330393
0 37 0.462697896334851
0.125 37 0.336350998542027
0.25 37 0.266919363721774
0.375 37 0.275523438947563
0.5 37 0.217855438931298
0.625 37 0.236604835467754
0.75 37 0.214713548888026
0.875 37 0.101202886928629
0 37 0.462697896334851
0.125 37 0.336350998542027
0.25 37 0.266919363721774
0.375 37 0.275523438947563
0.5 37 0.217855438931298
0.625 37 0.236604835467754
0.75 37 0.214713548888026
0.875 37 0.101202886928629
0 37 0.462697896334851
0.125 37 0.336350998542027
0.25 37 0.266919363721774
0.375 37 0.275523438947563
0.5 37 0.217855438931298
0.625 37 0.236604835467754
0.75 37 0.214713548888026
0.875 37 0.101202886928629
0 37 0.462697896334851
0.125 37 0.336350998542027
0.25 37 0.266919363721774
0.375 37 0.275523438947563
0.5 37 0.217855438931298
0.625 37 0.236604835467754
0.75 37 0.214713548888026
0.875 37 0.101202886928629
0 37 0.462697896334851
0.125 37 0.336350998542027
0.25 37 0.266919363721774
0.375 37 0.275523438947563
0.5 37 0.217855438931298
0.625 37 0.236604835467754
0.75 37 0.214713548888026
0.875 37 0.101202886928629
0 38 0.463456950769898
0.125 38 0.340385854270505
0.25 38 0.292351054524249
0.375 38 0.275091099993824
0.5 38 0.250745467557252
0.625 38 0.230574857864814
0.75 38 0.211025456158838
0.875 38 0.140443731622561
0 38 0.463456950769898
0.125 38 0.340385854270505
0.25 38 0.292351054524249
0.375 38 0.275091099993824
0.5 38 0.250745467557252
0.625 38 0.230574857864814
0.75 38 0.211025456158838
0.875 38 0.140443731622561
0 38 0.463456950769898
0.125 38 0.340385854270505
0.25 38 0.292351054524249
0.375 38 0.275091099993824
0.5 38 0.250745467557252
0.625 38 0.230574857864814
0.75 38 0.211025456158838
0.875 38 0.140443731622561
0 38 0.463456950769898
0.125 38 0.340385854270505
0.25 38 0.292351054524249
0.375 38 0.275091099993824
0.5 38 0.250745467557252
0.625 38 0.230574857864814
0.75 38 0.211025456158838
0.875 38 0.140443731622561
0 38 0.463456950769898
0.125 38 0.340385854270505
0.25 38 0.292351054524249
0.375 38 0.275091099993824
0.5 38 0.250745467557252
0.625 38 0.230574857864814
0.75 38 0.211025456158838
0.875 38 0.140443731622561
0 39 0.479071784862286
0.125 39 0.337198657308514
0.25 39 0.280137363527392
0.375 39 0.267617812364894
0.5 39 0.212905534351145
0.625 39 0.233647275024407
0.75 39 0.179191392601631
0.875 39 0.153675487837477
0 39 0.479071784862286
0.125 39 0.337198657308514
0.25 39 0.280137363527392
0.375 39 0.267617812364894
0.5 39 0.212905534351145
0.625 39 0.233647275024407
0.75 39 0.179191392601631
0.875 39 0.153675487837477
0 39 0.479071784862286
0.125 39 0.337198657308514
0.25 39 0.280137363527392
0.375 39 0.267617812364894
0.5 39 0.212905534351145
0.625 39 0.233647275024407
0.75 39 0.179191392601631
0.875 39 0.153675487837477
0 39 0.479071784862286
0.125 39 0.337198657308514
0.25 39 0.280137363527392
0.375 39 0.267617812364894
0.5 39 0.212905534351145
0.625 39 0.233647275024407
0.75 39 0.179191392601631
0.875 39 0.153675487837477
0 39 0.479071784862286
0.125 39 0.337198657308514
0.25 39 0.280137363527392
0.375 39 0.267617812364894
0.5 39 0.212905534351145
0.625 39 0.233647275024407
0.75 39 0.179191392601631
0.875 39 0.153675487837477
0 40 0.479071784862286
0.125 40 0.354423083443529
0.25 40 0.289014157514498
0.375 40 0.269223642764499
0.5 40 0.24621302480916
0.625 40 0.226669729512433
0.75 40 0.207226443347568
0.875 40 0.135685645549318
0 40 0.479071784862286
0.125 40 0.354423083443529
0.25 40 0.289014157514498
0.375 40 0.269223642764499
0.5 40 0.24621302480916
0.625 40 0.226669729512433
0.75 40 0.207226443347568
0.875 40 0.135685645549318
0 40 0.479071784862286
0.125 40 0.354423083443529
0.25 40 0.289014157514498
0.375 40 0.269223642764499
0.5 40 0.24621302480916
0.625 40 0.226669729512433
0.75 40 0.207226443347568
0.875 40 0.135685645549318
0 40 0.479071784862286
0.125 40 0.354423083443529
0.25 40 0.289014157514498
0.375 40 0.269223642764499
0.5 40 0.24621302480916
0.625 40 0.226669729512433
0.75 40 0.207226443347568
0.875 40 0.135685645549318
0 40 0.479071784862286
0.125 40 0.354423083443529
0.25 40 0.289014157514498
0.375 40 0.269223642764499
0.5 40 0.24621302480916
0.625 40 0.226669729512433
0.75 40 0.207226443347568
0.875 40 0.135685645549318
0 41 0.494686618954674
0.125 41 0.335232088970264
0.25 41 0.27501862830855
0.375 41 0.28349082823791
0.5 41 0.212547709923664
0.625 41 0.23778211680928
0.75 41 0.181437524263768
0.875 41 0.152659716653301
0 41 0.494686618954674
0.125 41 0.335232088970264
0.25 41 0.27501862830855
0.375 41 0.28349082823791
0.5 41 0.212547709923664
0.625 41 0.23778211680928
0.75 41 0.181437524263768
0.875 41 0.152659716653301
0 41 0.494686618954674
0.125 41 0.335232088970264
0.25 41 0.27501862830855
0.375 41 0.28349082823791
0.5 41 0.212547709923664
0.625 41 0.23778211680928
0.75 41 0.181437524263768
0.875 41 0.152659716653301
0 41 0.494686618954674
0.125 41 0.335232088970264
0.25 41 0.27501862830855
0.375 41 0.28349082823791
0.5 41 0.212547709923664
0.625 41 0.23778211680928
0.75 41 0.181437524263768
0.875 41 0.152659716653301
0 41 0.494686618954674
0.125 41 0.335232088970264
0.25 41 0.27501862830855
0.375 41 0.28349082823791
0.5 41 0.212547709923664
0.625 41 0.23778211680928
0.75 41 0.181437524263768
0.875 41 0.152659716653301
0 42 0.509542398612015
0.125 42 0.366934526836877
0.25 42 0.305633848446561
0.375 42 0.241492187017479
0.5 42 0.205808683206107
0.625 42 0.23264227875725
0.75 42 0.216682380344961
0.875 42 0.199171344560278
0 42 0.509542398612015
0.125 42 0.366934526836877
0.25 42 0.305633848446561
0.375 42 0.241492187017479
0.5 42 0.205808683206107
0.625 42 0.23264227875725
0.75 42 0.216682380344961
0.875 42 0.199171344560278
0 42 0.509542398612015
0.125 42 0.366934526836877
0.25 42 0.305633848446561
0.375 42 0.241492187017479
0.5 42 0.205808683206107
0.625 42 0.23264227875725
0.75 42 0.216682380344961
0.875 42 0.199171344560278
0 42 0.509542398612015
0.125 42 0.366934526836877
0.25 42 0.305633848446561
0.375 42 0.241492187017479
0.5 42 0.205808683206107
0.625 42 0.23264227875725
0.75 42 0.216682380344961
0.875 42 0.199171344560278
0 42 0.509542398612015
0.125 42 0.366934526836877
0.25 42 0.305633848446561
0.375 42 0.241492187017479
0.5 42 0.205808683206107
0.625 42 0.23264227875725
0.75 42 0.216682380344961
0.875 42 0.199171344560278
0 43 0.510301453047061
0.125 43 0.366019055369071
0.25 43 0.284089804645738
0.375 43 0.292847878450991
0.5 43 0.262136211832061
0.625 43 0.243697237695974
0.75 43 0.185846597526482
0.875 43 0.204250200481155
0 43 0.510301453047061
0.125 43 0.366019055369071
0.25 43 0.284089804645738
0.375 43 0.292847878450991
0.5 43 0.262136211832061
0.625 43 0.243697237695974
0.75 43 0.185846597526482
0.875 43 0.204250200481155
0 43 0.510301453047061
0.125 43 0.366019055369071
0.25 43 0.284089804645738
0.375 43 0.292847878450991
0.5 43 0.262136211832061
0.625 43 0.243697237695974
0.75 43 0.185846597526482
0.875 43 0.204250200481155
0 43 0.510301453047061
0.125 43 0.366019055369071
0.25 43 0.284089804645738
0.375 43 0.292847878450991
0.5 43 0.262136211832061
0.625 43 0.243697237695974
0.75 43 0.185846597526482
0.875 43 0.204250200481155
0 43 0.510301453047061
0.125 43 0.366019055369071
0.25 43 0.284089804645738
0.375 43 0.292847878450991
0.5 43 0.262136211832061
0.625 43 0.243697237695974
0.75 43 0.185846597526482
0.875 43 0.204250200481155
0 44 0.525157232704403
0.125 44 0.380734411555284
0.25 44 0.330320406907053
0.375 44 0.290130319313199
0.5 44 0.261301288167939
0.625 44 0.2420318153104
0.75 44 0.219649492540624
0.875 44 0.145469125902165
0 44 0.525157232704403
0.125 44 0.380734411555284
0.25 44 0.330320406907053
0.375 44 0.290130319313199
0.5 44 0.261301288167939
0.625 44 0.2420318153104
0.75 44 0.219649492540624
0.875 44 0.145469125902165
0 44 0.525157232704403
0.125 44 0.380734411555284
0.25 44 0.330320406907053
0.375 44 0.290130319313199
0.5 44 0.261301288167939
0.625 44 0.2420318153104
0.75 44 0.219649492540624
0.875 44 0.145469125902165
0 44 0.525157232704403
0.125 44 0.380734411555284
0.25 44 0.330320406907053
0.375 44 0.290130319313199
0.5 44 0.261301288167939
0.625 44 0.2420318153104
0.75 44 0.219649492540624
0.875 44 0.145469125902165
0 44 0.525157232704403
0.125 44 0.380734411555284
0.25 44 0.330320406907053
0.375 44 0.290130319313199
0.5 44 0.261301288167939
0.625 44 0.2420318153104
0.75 44 0.219649492540624
0.875 44 0.145469125902165
0 45 0.54077206679679
0.125 45 0.378530498762418
0.25 45 0.314057083616808
0.375 45 0.310079673892903
0.5 45 0.286229723282443
0.625 45 0.266783437661517
0.75 45 0.244772891131939
0.875 45 0.222854851643945
0 45 0.54077206679679
0.125 45 0.378530498762418
0.25 45 0.314057083616808
0.375 45 0.310079673892903
0.5 45 0.286229723282443
0.625 45 0.266783437661517
0.75 45 0.244772891131939
0.875 45 0.222854851643945
0 45 0.54077206679679
0.125 45 0.378530498762418
0.25 45 0.314057083616808
0.375 45 0.310079673892903
0.5 45 0.286229723282443
0.625 45 0.266783437661517
0.75 45 0.244772891131939
0.875 45 0.222854851643945
0 45 0.54077206679679
0.125 45 0.378530498762418
0.25 45 0.314057083616808
0.375 45 0.310079673892903
0.5 45 0.286229723282443
0.625 45 0.266783437661517
0.75 45 0.244772891131939
0.875 45 0.222854851643945
0 45 0.54077206679679
0.125 45 0.378530498762418
0.25 45 0.314057083616808
0.375 45 0.310079673892903
0.5 45 0.286229723282443
0.625 45 0.266783437661517
0.75 45 0.244772891131939
0.875 45 0.222854851643945
0 46 0.541531121231837
0.125 46 0.365815617265114
0.25 46 0.329704862798458
0.375 46 0.263664999073559
0.5 46 0.221970419847328
0.625 46 0.249727215298915
0.75 46 0.222782984859409
0.875 46 0.206575781876504
0 46 0.541531121231837
0.125 46 0.365815617265114
0.25 46 0.329704862798458
0.375 46 0.263664999073559
0.5 46 0.221970419847328
0.625 46 0.249727215298915
0.75 46 0.222782984859409
0.875 46 0.206575781876504
0 46 0.541531121231837
0.125 46 0.365815617265114
0.25 46 0.329704862798458
0.375 46 0.263664999073559
0.5 46 0.221970419847328
0.625 46 0.249727215298915
0.75 46 0.222782984859409
0.875 46 0.206575781876504
0 46 0.541531121231837
0.125 46 0.365815617265114
0.25 46 0.329704862798458
0.375 46 0.263664999073559
0.5 46 0.221970419847328
0.625 46 0.249727215298915
0.75 46 0.222782984859409
0.875 46 0.206575781876504
0 46 0.541531121231837
0.125 46 0.365815617265114
0.25 46 0.329704862798458
0.375 46 0.263664999073559
0.5 46 0.221970419847328
0.625 46 0.249727215298915
0.75 46 0.222782984859409
0.875 46 0.206575781876504
0 47 0.556386900889178
0.125 47 0.392567727935442
0.25 47 0.29860368678524
0.375 47 0.300104996603051
0.5 47 0.262494036259542
0.625 47 0.246999368288061
0.75 47 0.225861017137153
0.875 47 0.205613472333601
0 47 0.556386900889178
0.125 47 0.392567727935442
0.25 47 0.29860368678524
0.375 47 0.300104996603051
0.5 47 0.262494036259542
0.625 47 0.246999368288061
0.75 47 0.225861017137153
0.875 47 0.205613472333601
0 47 0.556386900889178
0.125 47 0.392567727935442
0.25 47 0.29860368678524
0.375 47 0.300104996603051
0.5 47 0.262494036259542
0.625 47 0.246999368288061
0.75 47 0.225861017137153
0.875 47 0.205613472333601
0 47 0.556386900889178
0.125 47 0.392567727935442
0.25 47 0.29860368678524
0.375 47 0.300104996603051
0.5 47 0.262494036259542
0.625 47 0.246999368288061
0.75 47 0.225861017137153
0.875 47 0.205613472333601
0 47 0.556386900889178
0.125 47 0.392567727935442
0.25 47 0.29860368678524
0.375 47 0.300104996603051
0.5 47 0.262494036259542
0.625 47 0.246999368288061
0.75 47 0.225861017137153
0.875 47 0.205613472333601
0 48 0.557145955324225
0.125 48 0.379310344827586
0.25 48 0.339391583244241
0.375 48 0.311500216169477
0.5 48 0.27737356870229
0.625 48 0.255699764543732
0.75 48 0.227330708224724
0.875 48 0.152927024859663
0 48 0.557145955324225
0.125 48 0.379310344827586
0.25 48 0.339391583244241
0.375 48 0.311500216169477
0.5 48 0.27737356870229
0.625 48 0.255699764543732
0.75 48 0.227330708224724
0.875 48 0.152927024859663
0 48 0.557145955324225
0.125 48 0.379310344827586
0.25 48 0.339391583244241
0.375 48 0.311500216169477
0.5 48 0.27737356870229
0.625 48 0.255699764543732
0.75 48 0.227330708224724
0.875 48 0.152927024859663
0 48 0.557145955324225
0.125 48 0.379310344827586
0.25 48 0.339391583244241
0.375 48 0.311500216169477
0.5 48 0.27737356870229
0.625 48 0.255699764543732
0.75 48 0.227330708224724
0.875 48 0.152927024859663
0 48 0.557145955324225
0.125 48 0.379310344827586
0.25 48 0.339391583244241
0.375 48 0.311500216169477
0.5 48 0.27737356870229
0.625 48 0.255699764543732
0.75 48 0.227330708224724
0.875 48 0.152927024859663
0 49 0.572001734981566
0.125 49 0.40568948564066
0.25 49 0.309456701331519
0.375 49 0.308566487554814
0.5 49 0.275316078244275
0.625 49 0.251651065296043
0.75 49 0.228883589373856
0.875 49 0.207110398289227
0 49 0.572001734981566
0.125 49 0.40568948564066
0.25 49 0.309456701331519
0.375 49 0.308566487554814
0.5 49 0.275316078244275
0.625 49 0.251651065296043
0.75 49 0.228883589373856
0.875 49 0.207110398289227
0 49 0.572001734981566
0.125 49 0.40568948564066
0.25 49 0.309456701331519
0.375 49 0.308566487554814
0.5 49 0.275316078244275
0.625 49 0.251651065296043
0.75 49 0.228883589373856
0.875 49 0.207110398289227
0 49 0.572001734981566
0.125 49 0.40568948564066
0.25 49 0.309456701331519
0.375 49 0.308566487554814
0.5 49 0.275316078244275
0.625 49 0.251651065296043
0.75 49 0.228883589373856
0.875 49 0.207110398289227
0 49 0.572001734981566
0.125 49 0.40568948564066
0.25 49 0.309456701331519
0.375 49 0.308566487554814
0.5 49 0.275316078244275
0.625 49 0.251651065296043
0.75 49 0.228883589373856
0.875 49 0.207110398289227
0 50 0.572760789416612
0.125 50 0.393686637507205
0.25 50 0.340687465578126
0.375 50 0.309431165462294
0.5 50 0.272632395038168
0.625 50 0.252541204846953
0.75 50 0.226692917752759
0.875 50 0.206736166800321
0 50 0.572760789416612
0.125 50 0.393686637507205
0.25 50 0.340687465578126
0.375 50 0.309431165462294
0.5 50 0.272632395038168
0.625 50 0.252541204846953
0.75 50 0.226692917752759
0.875 50 0.206736166800321
0 50 0.572760789416612
0.125 50 0.393686637507205
0.25 50 0.340687465578126
0.375 50 0.309431165462294
0.5 50 0.272632395038168
0.625 50 0.252541204846953
0.75 50 0.226692917752759
0.875 50 0.206736166800321
0 50 0.572760789416612
0.125 50 0.393686637507205
0.25 50 0.340687465578126
0.375 50 0.309431165462294
0.5 50 0.272632395038168
0.625 50 0.252541204846953
0.75 50 0.226692917752759
0.875 50 0.206736166800321
0 50 0.572760789416612
0.125 50 0.393686637507205
0.25 50 0.340687465578126
0.375 50 0.309431165462294
0.5 50 0.272632395038168
0.625 50 0.252541204846953
0.75 50 0.226692917752759
0.875 50 0.206736166800321
0 51 0.558591773295742
0.125 51 0.381446444919133
0.25 51 0.3437651861211
0.375 51 0.314372182076462
0.5 51 0.277850667938931
0.625 51 0.259518750358927
0.75 51 0.231351561200155
0.875 51 0.213980219192729
0 51 0.558591773295742
0.125 51 0.381446444919133
0.25 51 0.3437651861211
0.375 51 0.314372182076462
0.5 51 0.277850667938931
0.625 51 0.259518750358927
0.75 51 0.231351561200155
0.875 51 0.213980219192729
0 51 0.558591773295742
0.125 51 0.381446444919133
0.25 51 0.3437651861211
0.375 51 0.314372182076462
0.5 51 0.277850667938931
0.625 51 0.259518750358927
0.75 51 0.231351561200155
0.875 51 0.213980219192729
0 51 0.558591773295742
0.125 51 0.381446444919133
0.25 51 0.3437651861211
0.375 51 0.314372182076462
0.5 51 0.277850667938931
0.625 51 0.259518750358927
0.75 51 0.231351561200155
0.875 51 0.213980219192729
0 51 0.558591773295742
0.125 51 0.381446444919133
0.25 51 0.3437651861211
0.375 51 0.314372182076462
0.5 51 0.277850667938931
0.625 51 0.259518750358927
0.75 51 0.231351561200155
0.875 51 0.213980219192729
0 52 0.558555627846454
0.125 52 0.397178991625131
0.25 52 0.333138950983251
0.375 52 0.303471064171453
0.5 52 0.272423664122137
0.625 52 0.250904496640441
0.75 52 0.229909600133104
0.875 52 0.209810211173483
0 52 0.558555627846454
0.125 52 0.397178991625131
0.25 52 0.333138950983251
0.375 52 0.303471064171453
0.5 52 0.272423664122137
0.625 52 0.250904496640441
0.75 52 0.229909600133104
0.875 52 0.209810211173483
0 52 0.558555627846454
0.125 52 0.397178991625131
0.25 52 0.333138950983251
0.375 52 0.303471064171453
0.5 52 0.272423664122137
0.625 52 0.250904496640441
0.75 52 0.229909600133104
0.875 52 0.209810211173483
0 52 0.558555627846454
0.125 52 0.397178991625131
0.25 52 0.333138950983251
0.375 52 0.303471064171453
0.5 52 0.272423664122137
0.625 52 0.250904496640441
0.75 52 0.229909600133104
0.875 52 0.209810211173483
0 52 0.558555627846454
0.125 52 0.397178991625131
0.25 52 0.333138950983251
0.375 52 0.303471064171453
0.5 52 0.272423664122137
0.625 52 0.250904496640441
0.75 52 0.229909600133104
0.875 52 0.209810211173483
0 53 0.544422757174872
0.125 53 0.369647034889635
0.25 53 0.334110862733664
0.375 53 0.306590080909147
0.5 53 0.271797471374046
0.625 53 0.255125480962499
0.75 53 0.228523099107093
0.875 53 0.212189254210104
0 53 0.544422757174872
0.125 53 0.369647034889635
0.25 53 0.334110862733664
0.375 53 0.306590080909147
0.5 53 0.271797471374046
0.625 53 0.255125480962499
0.75 53 0.228523099107093
0.875 53 0.212189254210104
0 53 0.544422757174872
0.125 53 0.369647034889635
0.25 53 0.334110862733664
0.375 53 0.306590080909147
0.5 53 0.271797471374046
0.625 53 0.255125480962499
0.75 53 0.228523099107093
0.875 53 0.212189254210104
0 53 0.544422757174872
0.125 53 0.369647034889635
0.25 53 0.334110862733664
0.375 53 0.306590080909147
0.5 53 0.271797471374046
0.625 53 0.255125480962499
0.75 53 0.228523099107093
0.875 53 0.212189254210104
0 53 0.544422757174872
0.125 53 0.369647034889635
0.25 53 0.334110862733664
0.375 53 0.306590080909147
0.5 53 0.271797471374046
0.625 53 0.255125480962499
0.75 53 0.228523099107093
0.875 53 0.212189254210104
0 54 0.544386611725584
0.125 54 0.385210049842335
0.25 54 0.323290245245732
0.375 54 0.295133098635044
0.5 54 0.262792223282443
0.625 54 0.245735944409349
0.75 54 0.226055127280794
0.875 54 0.207431168136862
0 54 0.544386611725584
0.125 54 0.385210049842335
0.25 54 0.323290245245732
0.375 54 0.295133098635044
0.5 54 0.262792223282443
0.625 54 0.245735944409349
0.75 54 0.226055127280794
0.875 54 0.207431168136862
0 54 0.544386611725584
0.125 54 0.385210049842335
0.25 54 0.323290245245732
0.375 54 0.295133098635044
0.5 54 0.262792223282443
0.625 54 0.245735944409349
0.75 54 0.226055127280794
0.875 54 0.207431168136862
0 54 0.544386611725584
0.125 54 0.385210049842335
0.25 54 0.323290245245732
0.375 54 0.295133098635044
0.5 54 0.262792223282443
0.625 54 0.245735944409349
0.75 54 0.226055127280794
0.875 54 0.207431168136862
0 54 0.544386611725584
0.125 54 0.385210049842335
0.25 54 0.323290245245732
0.375 54 0.295133098635044
0.5 54 0.262792223282443
0.625 54 0.245735944409349
0.75 54 0.226055127280794
0.875 54 0.207431168136862
0 55 0.530253741054001
0.125 55 0.357406842301563
0.25 55 0.323614215829203
0.375 55 0.297881539126675
0.5 55 0.264551526717557
0.625 55 0.249353930971114
0.75 55 0.223947645721258
0.875 55 0.208821170809944
0 55 0.530253741054001
0.125 55 0.357406842301563
0.25 55 0.323614215829203
0.375 55 0.297881539126675
0.5 55 0.264551526717557
0.625 55 0.249353930971114
0.75 55 0.223947645721258
0.875 55 0.208821170809944
0 55 0.530253741054001
0.125 55 0.357406842301563
0.25 55 0.323614215829203
0.375 55 0.297881539126675
0.5 55 0.264551526717557
0.625 55 0.249353930971114
0.75 55 0.223947645721258
0.875 55 0.208821170809944
0 55 0.530253741054001
0.125 55 0.357406842301563
0.25 55 0.323614215829203
0.375 55 0.297881539126675
0.5 55 0.264551526717557
0.625 55 0.249353930971114
0.75 55 0.223947645721258
0.875 55 0.208821170809944
0 55 0.530253741054001
0.125 55 0.357406842301563
0.25 55 0.323614215829203
0.375 55 0.297881539126675
0.5 55 0.264551526717557
0.625 55 0.249353930971114
0.75 55 0.223947645721258
0.875 55 0.208821170809944
0 56 0.516084724933131
0.125 56 0.358797002678602
0.25 56 0.32542845109664
0.375 56 0.298684454326478
0.5 56 0.267771946564886
0.625 56 0.251651065296043
0.75 56 0.23068604070767
0.875 56 0.212028869286287
0 56 0.516084724933131
0.125 56 0.358797002678602
0.25 56 0.32542845109664
0.375 56 0.298684454326478
0.5 56 0.267771946564886
0.625 56 0.251651065296043
0.75 56 0.23068604070767
0.875 56 0.212028869286287
0 56 0.516084724933131
0.125 56 0.358797002678602
0.25 56 0.32542845109664
0.375 56 0.298684454326478
0.5 56 0.267771946564886
0.625 56 0.251651065296043
0.75 56 0.23068604070767
0.875 56 0.212028869286287
0 56 0.516084724933131
0.125 56 0.358797002678602
0.25 56 0.32542845109664
0.375 56 0.298684454326478
0.5 56 0.267771946564886
0.625 56 0.251651065296043
0.75 56 0.23068604070767
0.875 56 0.212028869286287
0 56 0.516084724933131
0.125 56 0.358797002678602
0.25 56 0.32542845109664
0.375 56 0.298684454326478
0.5 56 0.267771946564886
0.625 56 0.251651065296043
0.75 56 0.23068604070767
0.875 56 0.212028869286287
0 57 0.516048579483843
0.125 57 0.373376733462177
0.25 57 0.313765510091684
0.375 57 0.287721573713792
0.5 57 0.257424856870229
0.625 57 0.243955665307529
0.75 57 0.221784704120681
0.875 57 0.20850040096231
0 57 0.516048579483843
0.125 57 0.373376733462177
0.25 57 0.313765510091684
0.375 57 0.287721573713792
0.5 57 0.257424856870229
0.625 57 0.243955665307529
0.75 57 0.221784704120681
0.875 57 0.20850040096231
0 57 0.516048579483843
0.125 57 0.373376733462177
0.25 57 0.313765510091684
0.375 57 0.287721573713792
0.5 57 0.257424856870229
0.625 57 0.243955665307529
0.75 57 0.221784704120681
0.875 57 0.20850040096231
0 57 0.516048579483843
0.125 57 0.373376733462177
0.25 57 0.313765510091684
0.375 57 0.287721573713792
0.5 57 0.257424856870229
0.625 57 0.243955665307529
0.75 57 0.221784704120681
0.875 57 0.20850040096231
0 57 0.516048579483843
0.125 57 0.373376733462177
0.25 57 0.313765510091684
0.375 57 0.287721573713792
0.5 57 0.257424856870229
0.625 57 0.243955665307529
0.75 57 0.221784704120681
0.875 57 0.20850040096231
0 58 0.501915708812261
0.125 58 0.347370562506357
0.25 58 0.31570933359251
0.375 58 0.292199370020382
0.5 58 0.257216125954198
0.625 58 0.247717222764601
0.75 58 0.223864455659697
0.875 58 0.210986367281476
0 58 0.501915708812261
0.125 58 0.347370562506357
0.25 58 0.31570933359251
0.375 58 0.292199370020382
0.5 58 0.257216125954198
0.625 58 0.247717222764601
0.75 58 0.223864455659697
0.875 58 0.210986367281476
0 58 0.501915708812261
0.125 58 0.347370562506357
0.25 58 0.31570933359251
0.375 58 0.292199370020382
0.5 58 0.257216125954198
0.625 58 0.247717222764601
0.75 58 0.223864455659697
0.875 58 0.210986367281476
0 58 0.501915708812261
0.125 58 0.347370562506357
0.25 58 0.31570933359251
0.375 58 0.292199370020382
0.5 58 0.257216125954198
0.625 58 0.247717222764601
0.75 58 0.223864455659697
0.875 58 0.210986367281476
0 58 0.501915708812261
0.125 58 0.347370562506357
0.25 58 0.31570933359251
0.375 58 0.292199370020382
0.5 58 0.257216125954198
0.625 58 0.247717222764601
0.75 58 0.223864455659697
0.875 58 0.210986367281476
0 59 0.501879563362973
0.125 59 0.361679042484657
0.25 59 0.303981598470859
0.375 59 0.280032116607992
0.5 59 0.248866889312977
0.625 59 0.239533681732039
0.75 59 0.220897343464034
0.875 59 0.206896551724138
0 59 0.501879563362973
0.125 59 0.361679042484657
0.25 59 0.303981598470859
0.375 59 0.280032116607992
0.5 59 0.248866889312977
0.625 59 0.239533681732039
0.75 59 0.220897343464034
0.875 59 0.206896551724138
0 59 0.501879563362973
0.125 59 0.361679042484657
0.25 59 0.303981598470859
0.375 59 0.280032116607992
0.5 59 0.248866889312977
0.625 59 0.239533681732039
0.75 59 0.220897343464034
0.875 59 0.206896551724138
0 59 0.501879563362973
0.125 59 0.361679042484657
0.25 59 0.303981598470859
0.375 59 0.280032116607992
0.5 59 0.248866889312977
0.625 59 0.239533681732039
0.75 59 0.220897343464034
0.875 59 0.206896551724138
0 59 0.501879563362973
0.125 59 0.361679042484657
0.25 59 0.303981598470859
0.375 59 0.280032116607992
0.5 59 0.248866889312977
0.625 59 0.239533681732039
0.75 59 0.220897343464034
0.875 59 0.206896551724138
0 60 0.487710547242102
0.125 60 0.34977791340318
0.25 60 0.304726730812842
0.375 60 0.283799641776295
0.5 60 0.255963740458015
0.625 60 0.24220410038477
0.75 60 0.222782984859409
0.875 60 0.208607324244854
0 60 0.487710547242102
0.125 60 0.34977791340318
0.25 60 0.304726730812842
0.375 60 0.283799641776295
0.5 60 0.255963740458015
0.625 60 0.24220410038477
0.75 60 0.222782984859409
0.875 60 0.208607324244854
0 60 0.487710547242102
0.125 60 0.34977791340318
0.25 60 0.304726730812842
0.375 60 0.283799641776295
0.5 60 0.255963740458015
0.625 60 0.24220410038477
0.75 60 0.222782984859409
0.875 60 0.208607324244854
0 60 0.487710547242102
0.125 60 0.34977791340318
0.25 60 0.304726730812842
0.375 60 0.283799641776295
0.5 60 0.255963740458015
0.625 60 0.24220410038477
0.75 60 0.222782984859409
0.875 60 0.208607324244854
0 60 0.487710547242102
0.125 60 0.34977791340318
0.25 60 0.304726730812842
0.375 60 0.283799641776295
0.5 60 0.255963740458015
0.625 60 0.24220410038477
0.75 60 0.222782984859409
0.875 60 0.208607324244854
0 61 0.47357767657052
0.125 61 0.33550333977554
0.25 61 0.292513039815985
0.375 61 0.26984126984127
0.5 61 0.239831822519084
0.625 61 0.232469993682881
0.75 61 0.2138539182519
0.875 61 0.200828655439722
0 61 0.47357767657052
0.125 61 0.33550333977554
0.25 61 0.292513039815985
0.375 61 0.26984126984127
0.5 61 0.239831822519084
0.625 61 0.232469993682881
0.75 61 0.2138539182519
0.875 61 0.200828655439722
0 61 0.47357767657052
0.125 61 0.33550333977554
0.25 61 0.292513039815985
0.375 61 0.26984126984127
0.5 61 0.239831822519084
0.625 61 0.232469993682881
0.75 61 0.2138539182519
0.875 61 0.200828655439722
0 61 0.47357767657052
0.125 61 0.33550333977554
0.25 61 0.292513039815985
0.375 61 0.26984126984127
0.5 61 0.239831822519084
0.625 61 0.232469993682881
0.75 61 0.2138539182519
0.875 61 0.200828655439722
0 61 0.47357767657052
0.125 61 0.33550333977554
0.25 61 0.292513039815985
0.375 61 0.26984126984127
0.5 61 0.239831822519084
0.625 61 0.232469993682881
0.75 61 0.2138539182519
0.875 61 0.200828655439722
0 62 0.473541531121232
0.125 62 0.33808022242566
0.25 62 0.295104804483753
0.375 62 0.275924896547465
0.5 62 0.249135257633588
0.625 62 0.23778211680928
0.75 62 0.21515722921635
0.875 62 0.206468858593959
0 62 0.473541531121232
0.125 62 0.33808022242566
0.25 62 0.295104804483753
0.375 62 0.275924896547465
0.5 62 0.249135257633588
0.625 62 0.23778211680928
0.75 62 0.21515722921635
0.875 62 0.206468858593959
0 62 0.473541531121232
0.125 62 0.33808022242566
0.25 62 0.295104804483753
0.375 62 0.275924896547465
0.5 62 0.249135257633588
0.625 62 0.23778211680928
0.75 62 0.21515722921635
0.875 62 0.206468858593959
0 62 0.473541531121232
0.125 62 0.33808022242566
0.25 62 0.295104804483753
0.375 62 0.275924896547465
0.5 62 0.249135257633588
0.625 62 0.23778211680928
0.75 62 0.21515722921635
0.875 62 0.206468858593959
0 62 0.473541531121232
0.125 62 0.33808022242566
0.25 62 0.295104804483753
0.375 62 0.275924896547465
0.5 62 0.249135257633588
0.625 62 0.23778211680928
0.75 62 0.21515722921635
0.875 62 0.206468858593959
0 63 0.459408660449649
0.125 63 0.32441596310989
0.25 63 0.29737259856805
0.375 63 0.276943981224137
0.5 63 0.248926526717557
0.625 63 0.240452535462011
0.75 63 0.223975375741778
0.875 63 0.209569633787757
0 63 0.459408660449649
0.125 63 0.32441596310989
0.25 63 0.29737259856805
0.375 63 0.276943981224137
0.5 63 0.248926526717557
0.625 63 0.240452535462011
0.75 63 0.223975375741778
0.875 63 0.209569633787757
0 63 0.459408660449649
0.125 63 0.32441596310989
0.25 63 0.29737259856805
0.375 63 0.276943981224137
0.5 63 0.248926526717557
0.625 63 0.240452535462011
0.75 63 0.223975375741778
0.875 63 0.209569633787757
0 63 0.459408660449649
0.125 63 0.32441596310989
0.25 63 0.29737259856805
0.375 63 0.276943981224137
0.5 63 0.248926526717557
0.625 63 0.240452535462011
0.75 63 0.223975375741778
0.875 63 0.209569633787757
0 63 0.459408660449649
0.125 63 0.32441596310989
0.25 63 0.29737259856805
0.375 63 0.276943981224137
0.5 63 0.248926526717557
0.625 63 0.240452535462011
0.75 63 0.223975375741778
0.875 63 0.209569633787757
0 64 0.445239644328779
0.125 64 0.325060183772421
0.25 64 0.28272912819516
0.375 64 0.263788524488914
0.5 64 0.236164122137405
0.625 64 0.23068971458106
0.75 64 0.209195274804503
0.875 64 0.202085004009623
0 64 0.445239644328779
0.125 64 0.325060183772421
0.25 64 0.28272912819516
0.375 64 0.263788524488914
0.5 64 0.236164122137405
0.625 64 0.23068971458106
0.75 64 0.209195274804503
0.875 64 0.202085004009623
0 64 0.445239644328779
0.125 64 0.325060183772421
0.25 64 0.28272912819516
0.375 64 0.263788524488914
0.5 64 0.236164122137405
0.625 64 0.23068971458106
0.75 64 0.209195274804503
0.875 64 0.202085004009623
0 64 0.445239644328779
0.125 64 0.325060183772421
0.25 64 0.28272912819516
0.375 64 0.263788524488914
0.5 64 0.236164122137405
0.625 64 0.23068971458106
0.75 64 0.209195274804503
0.875 64 0.202085004009623
0 64 0.445239644328779
0.125 64 0.325060183772421
0.25 64 0.28272912819516
0.375 64 0.263788524488914
0.5 64 0.236164122137405
0.625 64 0.23068971458106
0.75 64 0.209195274804503
0.875 64 0.202085004009623
0 65 0.445239644328779
0.125 65 0.312616553080392
0.25 65 0.287102731072019
0.375 65 0.269223642764499
0.5 65 0.239682729007634
0.625 65 0.234594842933441
0.75 65 0.214796738949587
0.875 65 0.20547981823042
0 65 0.445239644328779
0.125 65 0.312616553080392
0.25 65 0.287102731072019
0.375 65 0.269223642764499
0.5 65 0.239682729007634
0.625 65 0.234594842933441
0.75 65 0.214796738949587
0.875 65 0.20547981823042
0 65 0.445239644328779
0.125 65 0.312616553080392
0.25 65 0.287102731072019
0.375 65 0.269223642764499
0.5 65 0.239682729007634
0.625 65 0.234594842933441
0.75 65 0.214796738949587
0.875 65 0.20547981823042
0 65 0.445239644328779
0.125 65 0.312616553080392
0.25 65 0.287102731072019
0.375 65 0.269223642764499
0.5 65 0.239682729007634
0.625 65 0.234594842933441
0.75 65 0.214796738949587
0.875 65 0.20547981823042
0 65 0.445239644328779
0.125 65 0.312616553080392
0.25 65 0.287102731072019
0.375 65 0.269223642764499
0.5 65 0.239682729007634
0.625 65 0.234594842933441
0.75 65 0.214796738949587
0.875 65 0.20547981823042
0 66 0.431070628207909
0.125 66 0.313328586444241
0.25 66 0.272912819515988
0.375 66 0.255882897906244
0.5 66 0.229723282442748
0.625 66 0.225951875035893
0.75 66 0.205950862403638
0.875 66 0.200106923282545
0 66 0.431070628207909
0.125 66 0.313328586444241
0.25 66 0.272912819515988
0.375 66 0.255882897906244
0.5 66 0.229723282442748
0.625 66 0.225951875035893
0.75 66 0.205950862403638
0.875 66 0.200106923282545
0 66 0.431070628207909
0.125 66 0.313328586444241
0.25 66 0.272912819515988
0.375 66 0.255882897906244
0.5 66 0.229723282442748
0.625 66 0.225951875035893
0.75 66 0.205950862403638
0.875 66 0.200106923282545
0 66 0.431070628207909
0.125 66 0.313328586444241
0.25 66 0.272912819515988
0.375 66 0.255882897906244
0.5 66 0.229723282442748
0.625 66 0.225951875035893
0.75 66 0.205950862403638
0.875 66 0.200106923282545
0 66 0.431070628207909
0.125 66 0.313328586444241
0.25 66 0.272912819515988
0.375 66 0.255882897906244
0.5 66 0.229723282442748
0.625 66 0.225951875035893
0.75 66 0.205950862403638
0.875 66 0.200106923282545
0 67 0.431034482758621
0.125 67 0.315668124639745
0.25 67 0.278776687076813
0.375 67 0.262090050027793
0.5 67 0.235180104961832
0.625 67 0.231263998162293
0.75 67 0.213826188231379
0.875 67 0.206201550387597
0 67 0.431034482758621
0.125 67 0.315668124639745
0.25 67 0.278776687076813
0.375 67 0.262090050027793
0.5 67 0.235180104961832
0.625 67 0.231263998162293
0.75 67 0.213826188231379
0.875 67 0.206201550387597
0 67 0.431034482758621
0.125 67 0.315668124639745
0.25 67 0.278776687076813
0.375 67 0.262090050027793
0.5 67 0.235180104961832
0.625 67 0.231263998162293
0.75 67 0.213826188231379
0.875 67 0.206201550387597
0 67 0.431034482758621
0.125 67 0.315668124639745
0.25 67 0.278776687076813
0.375 67 0.262090050027793
0.5 67 0.235180104961832
0.625 67 0.231263998162293
0.75 67 0.213826188231379
0.875 67 0.206201550387597
0 67 0.431034482758621
0.125 67 0.315668124639745
0.25 67 0.278776687076813
0.375 67 0.262090050027793
0.5 67 0.235180104961832
0.625 67 0.231263998162293
0.75 67 0.213826188231379
0.875 67 0.206201550387597
0 68 0.416901612087038
0.125 68 0.30102058115485
0.25 68 0.276379304759128
0.375 68 0.261719473781731
0.5 68 0.237327051526718
0.625 68 0.234164130247516
0.75 68 0.218789861904498
0.875 68 0.209035017375033
0 68 0.416901612087038
0.125 68 0.30102058115485
0.25 68 0.276379304759128
0.375 68 0.261719473781731
0.5 68 0.237327051526718
0.625 68 0.234164130247516
0.75 68 0.218789861904498
0.875 68 0.209035017375033
0 68 0.416901612087038
0.125 68 0.30102058115485
0.25 68 0.276379304759128
0.375 68 0.261719473781731
0.5 68 0.237327051526718
0.625 68 0.234164130247516
0.75 68 0.218789861904498
0.875 68 0.209035017375033
0 68 0.416901612087038
0.125 68 0.30102058115485
0.25 68 0.276379304759128
0.375 68 0.261719473781731
0.5 68 0.237327051526718
0.625 68 0.234164130247516
0.75 68 0.218789861904498
0.875 68 0.209035017375033
0 68 0.416901612087038
0.125 68 0.30102058115485
0.25 68 0.276379304759128
0.375 68 0.261719473781731
0.5 68 0.237327051526718
0.625 68 0.234164130247516
0.75 68 0.218789861904498
0.875 68 0.209035017375033
0 69 0.402732595966168
0.125 69 0.302817617739803
0.25 69 0.266368613729873
0.375 69 0.249922796615404
0.5 69 0.224683921755725
0.625 69 0.223827025785333
0.75 69 0.20744828351173
0.875 69 0.201202886928629
0 69 0.402732595966168
0.125 69 0.302817617739803
0.25 69 0.266368613729873
0.375 69 0.249922796615404
0.5 69 0.224683921755725
0.625 69 0.223827025785333
0.75 69 0.20744828351173
0.875 69 0.201202886928629
0 69 0.402732595966168
0.125 69 0.302817617739803
0.25 69 0.266368613729873
0.375 69 0.249922796615404
0.5 69 0.224683921755725
0.625 69 0.223827025785333
0.75 69 0.20744828351173
0.875 69 0.201202886928629
0 69 0.402732595966168
0.125 69 0.302817617739803
0.25 69 0.266368613729873
0.375 69 0.249922796615404
0.5 69 0.224683921755725
0.625 69 0.223827025785333
0.75 69 0.20744828351173
0.875 69 0.201202886928629
0 69 0.402732595966168
0.125 69 0.302817617739803
0.25 69 0.266368613729873
0.375 69 0.249922796615404
0.5 69 0.224683921755725
0.625 69 0.223827025785333
0.75 69 0.20744828351173
0.875 69 0.201202886928629
0 70 0.402732595966168
0.125 70 0.289051639372054
0.25 70 0.266336216671526
0.375 70 0.253443270952999
0.5 70 0.227755248091603
0.625 70 0.229167863090794
0.75 70 0.215074039154789
0.875 70 0.206789628441593
0 70 0.402732595966168
0.125 70 0.289051639372054
0.25 70 0.266336216671526
0.375 70 0.253443270952999
0.5 70 0.227755248091603
0.625 70 0.229167863090794
0.75 70 0.215074039154789
0.875 70 0.206789628441593
0 70 0.402732595966168
0.125 70 0.289051639372054
0.25 70 0.266336216671526
0.375 70 0.253443270952999
0.5 70 0.227755248091603
0.625 70 0.229167863090794
0.75 70 0.215074039154789
0.875 70 0.206789628441593
0 70 0.402732595966168
0.125 70 0.289051639372054
0.25 70 0.266336216671526
0.375 70 0.253443270952999
0.5 70 0.227755248091603
0.625 70 0.229167863090794
0.75 70 0.215074039154789
0.875 70 0.206789628441593
0 70 0.402732595966168
0.125 70 0.289051639372054
0.25 70 0.266336216671526
0.375 70 0.253443270952999
0.5 70 0.227755248091603
0.625 70 0.229167863090794
0.75 70 0.215074039154789
0.875 70 0.206789628441593
0 71 0.388563579845297
0.125 71 0.290780863255688
0.25 71 0.254802863899958
0.375 71 0.241955407325057
0.5 71 0.220121660305344
0.625 71 0.219232757135473
0.75 71 0.202207309633409
0.875 71 0.198904036353916
0 71 0.388563579845297
0.125 71 0.290780863255688
0.25 71 0.254802863899958
0.375 71 0.241955407325057
0.5 71 0.220121660305344
0.625 71 0.219232757135473
0.75 71 0.202207309633409
0.875 71 0.198904036353916
0 71 0.388563579845297
0.125 71 0.290780863255688
0.25 71 0.254802863899958
0.375 71 0.241955407325057
0.5 71 0.220121660305344
0.625 71 0.219232757135473
0.75 71 0.202207309633409
0.875 71 0.198904036353916
0 71 0.388563579845297
0.125 71 0.290780863255688
0.25 71 0.254802863899958
0.375 71 0.241955407325057
0.5 71 0.220121660305344
0.625 71 0.219232757135473
0.75 71 0.202207309633409
0.875 71 0.198904036353916
0 71 0.388563579845297
0.125 71 0.290780863255688
0.25 71 0.254802863899958
0.375 71 0.241955407325057
0.5 71 0.220121660305344
0.625 71 0.219232757135473
0.75 71 0.202207309633409
0.875 71 0.198904036353916
0 72 0.38852743439601
0.125 72 0.292340555386024
0.25 72 0.257621407976156
0.375 72 0.246927305293064
0.5 72 0.223252624045802
0.625 72 0.224889450410613
0.75 72 0.208502024291498
0.875 72 0.205773857257418
0 72 0.38852743439601
0.125 72 0.292340555386024
0.25 72 0.257621407976156
0.375 72 0.246927305293064
0.5 72 0.223252624045802
0.625 72 0.224889450410613
0.75 72 0.208502024291498
0.875 72 0.205773857257418
0 72 0.38852743439601
0.125 72 0.292340555386024
0.25 72 0.257621407976156
0.375 72 0.246927305293064
0.5 72 0.223252624045802
0.625 72 0.224889450410613
0.75 72 0.208502024291498
0.875 72 0.205773857257418
0 72 0.38852743439601
0.125 72 0.292340555386024
0.25 72 0.257621407976156
0.375 72 0.246927305293064
0.5 72 0.223252624045802
0.625 72 0.224889450410613
0.75 72 0.208502024291498
0.875 72 0.205773857257418
0 72 0.38852743439601
0.125 72 0.292340555386024
0.25 72 0.257621407976156
0.375 72 0.246927305293064
0.5 72 0.223252624045802
0.625 72 0.224889450410613
0.75 72 0.208502024291498
0.875 72 0.205773857257418
0 73 0.374394563724427
0.125 73 0.278710202420913
0.25 73 0.258269349143098
0.375 73 0.247575813723674
0.5 73 0.224862833969466
0.625 73 0.227387583988974
0.75 73 0.210498585768953
0.875 73 0.207965784549586
0 73 0.374394563724427
0.125 73 0.278710202420913
0.25 73 0.258269349143098
0.375 73 0.247575813723674
0.5 73 0.224862833969466
0.625 73 0.227387583988974
0.75 73 0.210498585768953
0.875 73 0.207965784549586
0 73 0.374394563724427
0.125 73 0.278710202420913
0.25 73 0.258269349143098
0.375 73 0.247575813723674
0.5 73 0.224862833969466
0.625 73 0.227387583988974
0.75 73 0.210498585768953
0.875 73 0.207965784549586
0 73 0.374394563724427
0.125 73 0.278710202420913
0.25 73 0.258269349143098
0.375 73 0.247575813723674
0.5 73 0.224862833969466
0.625 73 0.227387583988974
0.75 73 0.210498585768953
0.875 73 0.207965784549586
0 73 0.374394563724427
0.125 73 0.278710202420913
0.25 73 0.258269349143098
0.375 73 0.247575813723674
0.5 73 0.224862833969466
0.625 73 0.227387583988974
0.75 73 0.210498585768953
0.875 73 0.207965784549586
0 74 0.360225547603557
0.125 74 0.26592750822229
0.25 74 0.246574011079794
0.375 74 0.236829102587857
0.5 74 0.211742604961832
0.625 74 0.218055475793947
0.75 74 0.201902279407687
0.875 74 0.199946538358728
0 74 0.360225547603557
0.125 74 0.26592750822229
0.25 74 0.246574011079794
0.375 74 0.236829102587857
0.5 74 0.211742604961832
0.625 74 0.218055475793947
0.75 74 0.201902279407687
0.875 74 0.199946538358728
0 74 0.360225547603557
0.125 74 0.26592750822229
0.25 74 0.246574011079794
0.375 74 0.236829102587857
0.5 74 0.211742604961832
0.625 74 0.218055475793947
0.75 74 0.201902279407687
0.875 74 0.199946538358728
0 74 0.360225547603557
0.125 74 0.26592750822229
0.25 74 0.246574011079794
0.375 74 0.236829102587857
0.5 74 0.211742604961832
0.625 74 0.218055475793947
0.75 74 0.201902279407687
0.875 74 0.199946538358728
0 74 0.360225547603557
0.125 74 0.26592750822229
0.25 74 0.246574011079794
0.375 74 0.236829102587857
0.5 74 0.211742604961832
0.625 74 0.218055475793947
0.75 74 0.201902279407687
0.875 74 0.199946538358728
0 75 0.360225547603557
0.125 75 0.265520632014376
0.25 75 0.246347231671364
0.375 75 0.236890865295535
0.5 75 0.220091841603053
0.625 75 0.221013036237294
0.75 75 0.20484166158283
0.875 75 0.203742314889067
0 75 0.360225547603557
0.125 75 0.265520632014376
0.25 75 0.246347231671364
0.375 75 0.236890865295535
0.5 75 0.220091841603053
0.625 75 0.221013036237294
0.75 75 0.20484166158283
0.875 75 0.203742314889067
0 75 0.360225547603557
0.125 75 0.265520632014376
0.25 75 0.246347231671364
0.375 75 0.236890865295535
0.5 75 0.220091841603053
0.625 75 0.221013036237294
0.75 75 0.20484166158283
0.875 75 0.203742314889067
0 75 0.360225547603557
0.125 75 0.265520632014376
0.25 75 0.246347231671364
0.375 75 0.236890865295535
0.5 75 0.220091841603053
0.625 75 0.221013036237294
0.75 75 0.20484166158283
0.875 75 0.203742314889067
0 75 0.360225547603557
0.125 75 0.265520632014376
0.25 75 0.246347231671364
0.375 75 0.236890865295535
0.5 75 0.220091841603053
0.625 75 0.221013036237294
0.75 75 0.20484166158283
0.875 75 0.203742314889067
0 76 0.346056531482686
0.125 76 0.26850439087241
0.25 76 0.236790099458969
0.375 76 0.228182323513063
0.5 76 0.208552003816794
0.625 76 0.212886923562855
0.75 76 0.201125838833121
0.875 76 0.198930767174552
0 76 0.346056531482686
0.125 76 0.26850439087241
0.25 76 0.236790099458969
0.375 76 0.228182323513063
0.5 76 0.208552003816794
0.625 76 0.212886923562855
0.75 76 0.201125838833121
0.875 76 0.198930767174552
0 76 0.346056531482686
0.125 76 0.26850439087241
0.25 76 0.236790099458969
0.375 76 0.228182323513063
0.5 76 0.208552003816794
0.625 76 0.212886923562855
0.75 76 0.201125838833121
0.875 76 0.198930767174552
0 76 0.346056531482686
0.125 76 0.26850439087241
0.25 76 0.236790099458969
0.375 76 0.228182323513063
0.5 76 0.208552003816794
0.625 76 0.212886923562855
0.75 76 0.201125838833121
0.875 76 0.198930767174552
0 76 0.346056531482686
0.125 76 0.26850439087241
0.25 76 0.236790099458969
0.375 76 0.228182323513063
0.5 76 0.208552003816794
0.625 76 0.212886923562855
0.75 76 0.201125838833121
0.875 76 0.198930767174552
0 77 0.346020386033398
0.125 77 0.269691113145492
0.25 77 0.239867820001944
0.375 77 0.231888085973689
0.5 77 0.212935353053435
0.625 77 0.218084189973009
0.75 77 0.207004603183406
0.875 77 0.205105586741513
0 77 0.346020386033398
0.125 77 0.269691113145492
0.25 77 0.239867820001944
0.375 77 0.231888085973689
0.5 77 0.212935353053435
0.625 77 0.218084189973009
0.75 77 0.207004603183406
0.875 77 0.205105586741513
0 77 0.346020386033398
0.125 77 0.269691113145492
0.25 77 0.239867820001944
0.375 77 0.231888085973689
0.5 77 0.212935353053435
0.625 77 0.218084189973009
0.75 77 0.207004603183406
0.875 77 0.205105586741513
0 77 0.346020386033398
0.125 77 0.269691113145492
0.25 77 0.239867820001944
0.375 77 0.231888085973689
0.5 77 0.212935353053435
0.625 77 0.218084189973009
0.75 77 0.207004603183406
0.875 77 0.205105586741513
0 77 0.346020386033398
0.125 77 0.269691113145492
0.25 77 0.239867820001944
0.375 77 0.231888085973689
0.5 77 0.212935353053435
0.625 77 0.218084189973009
0.75 77 0.207004603183406
0.875 77 0.205105586741513
0 78 0.331887515361816
0.125 78 0.256298104634998
0.25 78 0.240191790585415
0.375 78 0.233524797727132
0.5 78 0.212607347328244
0.625 78 0.220438752656062
0.75 78 0.208668404414619
0.875 78 0.206896551724138
0 78 0.331887515361816
0.125 78 0.256298104634998
0.25 78 0.240191790585415
0.375 78 0.233524797727132
0.5 78 0.212607347328244
0.625 78 0.220438752656062
0.75 78 0.208668404414619
0.875 78 0.206896551724138
0 78 0.331887515361816
0.125 78 0.256298104634998
0.25 78 0.240191790585415
0.375 78 0.233524797727132
0.5 78 0.212607347328244
0.625 78 0.220438752656062
0.75 78 0.208668404414619
0.875 78 0.206896551724138
0 78 0.331887515361816
0.125 78 0.256298104634998
0.25 78 0.240191790585415
0.375 78 0.233524797727132
0.5 78 0.212607347328244
0.625 78 0.220438752656062
0.75 78 0.208668404414619
0.875 78 0.206896551724138
0 78 0.331887515361816
0.125 78 0.256298104634998
0.25 78 0.240191790585415
0.375 78 0.233524797727132
0.5 78 0.212607347328244
0.625 78 0.220438752656062
0.75 78 0.208668404414619
0.875 78 0.206896551724138
0 79 0.317718499240946
0.125 79 0.243990099345607
0.25 79 0.228788026047235
0.375 79 0.22333395096041
0.5 79 0.202826812977099
0.625 79 0.212226497444438
0.75 79 0.196744495590927
0.875 79 0.20021384656509
0 79 0.317718499240946
0.125 79 0.243990099345607
0.25 79 0.228788026047235
0.375 79 0.22333395096041
0.5 79 0.202826812977099
0.625 79 0.212226497444438
0.75 79 0.196744495590927
0.875 79 0.20021384656509
0 79 0.317718499240946
0.125 79 0.243990099345607
0.25 79 0.228788026047235
0.375 79 0.22333395096041
0.5 79 0.202826812977099
0.625 79 0.212226497444438
0.75 79 0.196744495590927
0.875 79 0.20021384656509
0 79 0.317718499240946
0.125 79 0.243990099345607
0.25 79 0.228788026047235
0.375 79 0.22333395096041
0.5 79 0.202826812977099
0.625 79 0.212226497444438
0.75 79 0.196744495590927
0.875 79 0.20021384656509
0 79 0.317718499240946
0.125 79 0.243990099345607
0.25 79 0.228788026047235
0.375 79 0.22333395096041
0.5 79 0.202826812977099
0.625 79 0.212226497444438
0.75 79 0.196744495590927
0.875 79 0.20021384656509
0 80 0.317718499240946
0.125 80 0.244261350150883
0.25 80 0.229824731914342
0.375 80 0.224476561052437
0.5 80 0.204317748091603
0.625 80 0.21403549072532
0.75 80 0.198796517109423
0.875 80 0.202432504677894
0 80 0.317718499240946
0.125 80 0.244261350150883
0.25 80 0.229824731914342
0.375 80 0.224476561052437
0.5 80 0.204317748091603
0.625 80 0.21403549072532
0.75 80 0.198796517109423
0.875 80 0.202432504677894
0 80 0.317718499240946
0.125 80 0.244261350150883
0.25 80 0.229824731914342
0.375 80 0.224476561052437
0.5 80 0.204317748091603
0.625 80 0.21403549072532
0.75 80 0.198796517109423
0.875 80 0.202432504677894
0 80 0.317718499240946
0.125 80 0.244261350150883
0.25 80 0.229824731914342
0.375 80 0.224476561052437
0.5 80 0.204317748091603
0.625 80 0.21403549072532
0.75 80 0.198796517109423
0.875 80 0.202432504677894
0 80 0.317718499240946
0.125 80 0.244261350150883
0.25 80 0.229824731914342
0.375 80 0.224476561052437
0.5 80 0.204317748091603
0.625 80 0.21403549072532
0.75 80 0.198796517109423
0.875 80 0.202432504677894
0 81 0.303549483120075
0.125 81 0.231614281354898
0.25 81 0.218388570317815
0.375 81 0.214471002408746
0.5 81 0.19522304389313
0.625 81 0.206225234020559
0.75 81 0.191808551938328
0.875 81 0.196337877572841
0 81 0.303549483120075
0.125 81 0.231614281354898
0.25 81 0.218388570317815
0.375 81 0.214471002408746
0.5 81 0.19522304389313
0.625 81 0.206225234020559
0.75 81 0.191808551938328
0.875 81 0.196337877572841
0 81 0.303549483120075
0.125 81 0.231614281354898
0.25 81 0.218388570317815
0.375 81 0.214471002408746
0.5 81 0.19522304389313
0.625 81 0.206225234020559
0.75 81 0.191808551938328
0.875 81 0.196337877572841
0 81 0.303549483120075
0.125 81 0.231614281354898
0.25 81 0.218388570317815
0.375 81 0.214471002408746
0.5 81 0.19522304389313
0.625 81 0.206225234020559
0.75 81 0.191808551938328
0.875 81 0.196337877572841
0 81 0.303549483120075
0.125 81 0.231614281354898
0.25 81 0.218388570317815
0.375 81 0.214471002408746
0.5 81 0.19522304389313
0.625 81 0.206225234020559
0.75 81 0.191808551938328
0.875 81 0.196337877572841
0 82 0.289380466999205
0.125 82 0.233207879835893
0.25 82 0.218518158551204
0.375 82 0.215922426039158
0.5 82 0.20309518129771
0.625 82 0.209441222075461
0.75 82 0.197853696411735
0.875 82 0.200187115744453
0 82 0.289380466999205
0.125 82 0.233207879835893
0.25 82 0.218518158551204
0.375 82 0.215922426039158
0.5 82 0.20309518129771
0.625 82 0.209441222075461
0.75 82 0.197853696411735
0.875 82 0.200187115744453
0 82 0.289380466999205
0.125 82 0.233207879835893
0.25 82 0.218518158551204
0.375 82 0.215922426039158
0.5 82 0.20309518129771
0.625 82 0.209441222075461
0.75 82 0.197853696411735
0.875 82 0.200187115744453
0 82 0.289380466999205
0.125 82 0.233207879835893
0.25 82 0.218518158551204
0.375 82 0.215922426039158
0.5 82 0.20309518129771
0.625 82 0.209441222075461
0.75 82 0.197853696411735
0.875 82 0.200187115744453
0 82 0.289380466999205
0.125 82 0.233207879835893
0.25 82 0.218518158551204
0.375 82 0.215922426039158
0.5 82 0.20309518129771
0.625 82 0.209441222075461
0.75 82 0.197853696411735
0.875 82 0.200187115744453
0 83 0.289380466999205
0.125 83 0.233207879835893
0.25 83 0.207438364596495
0.375 83 0.204465443765055
0.5 83 0.18747018129771
0.625 83 0.201085395968529
0.75 83 0.189118739947868
0.875 83 0.195455760491847
0 83 0.289380466999205
0.125 83 0.233207879835893
0.25 83 0.207438364596495
0.375 83 0.204465443765055
0.5 83 0.18747018129771
0.625 83 0.201085395968529
0.75 83 0.189118739947868
0.875 83 0.195455760491847
0 83 0.289380466999205
0.125 83 0.233207879835893
0.25 83 0.207438364596495
0.375 83 0.204465443765055
0.5 83 0.18747018129771
0.625 83 0.201085395968529
0.75 83 0.189118739947868
0.875 83 0.195455760491847
0 83 0.289380466999205
0.125 83 0.233207879835893
0.25 83 0.207438364596495
0.375 83 0.204465443765055
0.5 83 0.18747018129771
0.625 83 0.201085395968529
0.75 83 0.189118739947868
0.875 83 0.195455760491847
0 83 0.289380466999205
0.125 83 0.233207879835893
0.25 83 0.207438364596495
0.375 83 0.204465443765055
0.5 83 0.18747018129771
0.625 83 0.201085395968529
0.75 83 0.189118739947868
0.875 83 0.195455760491847
0 84 0.275211450878334
0.125 84 0.2210694062998
0.25 84 0.208507467521949
0.375 84 0.207955036748811
0.5 84 0.194298664122137
0.625 84 0.204617239993109
0.75 84 0.196633575508846
0.875 84 0.198262496658647
0 84 0.275211450878334
0.125 84 0.2210694062998
0.25 84 0.208507467521949
0.375 84 0.207955036748811
0.5 84 0.194298664122137
0.625 84 0.204617239993109
0.75 84 0.196633575508846
0.875 84 0.198262496658647
0 84 0.275211450878334
0.125 84 0.2210694062998
0.25 84 0.208507467521949
0.375 84 0.207955036748811
0.5 84 0.194298664122137
0.625 84 0.204617239993109
0.75 84 0.196633575508846
0.875 84 0.198262496658647
0 84 0.275211450878334
0.125 84 0.2210694062998
0.25 84 0.208507467521949
0.375 84 0.207955036748811
0.5 84 0.194298664122137
0.625 84 0.204617239993109
0.75 84 0.196633575508846
0.875 84 0.198262496658647
0 84 0.275211450878334
0.125 84 0.2210694062998
0.25 84 0.208507467521949
0.375 84 0.207955036748811
0.5 84 0.194298664122137
0.625 84 0.204617239993109
0.75 84 0.196633575508846
0.875 84 0.198262496658647
0 85 0.275211450878334
0.125 85 0.220662530091886
0.25 85 0.21028930573104
0.375 85 0.209128528194676
0.5 85 0.193046278625954
0.625 85 0.207632228794579
0.75 85 0.197853696411735
0.875 85 0.202058273188987
0 85 0.275211450878334
0.125 85 0.220662530091886
0.25 85 0.21028930573104
0.375 85 0.209128528194676
0.5 85 0.193046278625954
0.625 85 0.207632228794579
0.75 85 0.197853696411735
0.875 85 0.202058273188987
0 85 0.275211450878334
0.125 85 0.220662530091886
0.25 85 0.21028930573104
0.375 85 0.209128528194676
0.5 85 0.193046278625954
0.625 85 0.207632228794579
0.75 85 0.197853696411735
0.875 85 0.202058273188987
0 85 0.275211450878334
0.125 85 0.220662530091886
0.25 85 0.21028930573104
0.375 85 0.209128528194676
0.5 85 0.193046278625954
0.625 85 0.207632228794579
0.75 85 0.197853696411735
0.875 85 0.202058273188987
0 85 0.275211450878334
0.125 85 0.220662530091886
0.25 85 0.21028930573104
0.375 85 0.209128528194676
0.5 85 0.193046278625954
0.625 85 0.207632228794579
0.75 85 0.197853696411735
0.875 85 0.202058273188987
0 86 0.261042434757464
0.125 86 0.209744685179534
0.25 86 0.19865876178443
0.375 86 0.20116113890433
0.5 86 0.185979246183206
0.625 86 0.200166542238557
0.75 86 0.188924629804226
0.875 86 0.196284415931569
0 86 0.261042434757464
0.125 86 0.209744685179534
0.25 86 0.19865876178443
0.375 86 0.20116113890433
0.5 86 0.185979246183206
0.625 86 0.200166542238557
0.75 86 0.188924629804226
0.875 86 0.196284415931569
0 86 0.261042434757464
0.125 86 0.209744685179534
0.25 86 0.19865876178443
0.375 86 0.20116113890433
0.5 86 0.185979246183206
0.625 86 0.200166542238557
0.75 86 0.188924629804226
0.875 86 0.196284415931569
0 86 0.261042434757464
0.125 86 0.209744685179534
0.25 86 0.19865876178443
0.375 86 0.20116113890433
0.5 86 0.185979246183206
0.625 86 0.200166542238557
0.75 86 0.188924629804226
0.875 86 0.196284415931569
0 86 0.261042434757464
0.125 86 0.209744685179534
0.25 86 0.19865876178443
0.375 86 0.20116113890433
0.5 86 0.185979246183206
0.625 86 0.200166542238557
0.75 86 0.188924629804226
0.875 86 0.196284415931569
0 87 0.246873418636594
0.125 87 0.209269996270301
0.25 87 0.200958952927074
0.375 87 0.200358223704527
0.5 87 0.186575620229008
0.625 87 0.202664675816918
0.75 87 0.194248793744107
0.875 87 0.199518845228549
0 87 0.246873418636594
0.125 87 0.209269996270301
0.25 87 0.200958952927074
0.375 87 0.200358223704527
0.5 87 0.186575620229008
0.625 87 0.202664675816918
0.75 87 0.194248793744107
0.875 87 0.199518845228549
0 87 0.246873418636594
0.125 87 0.209269996270301
0.25 87 0.200958952927074
0.375 87 0.200358223704527
0.5 87 0.186575620229008
0.625 87 0.202664675816918
0.75 87 0.194248793744107
0.875 87 0.199518845228549
0 87 0.246873418636594
0.125 87 0.209269996270301
0.25 87 0.200958952927074
0.375 87 0.200358223704527
0.5 87 0.186575620229008
0.625 87 0.202664675816918
0.75 87 0.194248793744107
0.875 87 0.199518845228549
0 87 0.246873418636594
0.125 87 0.209269996270301
0.25 87 0.200958952927074
0.375 87 0.200358223704527
0.5 87 0.186575620229008
0.625 87 0.202664675816918
0.75 87 0.194248793744107
0.875 87 0.199518845228549
0 88 0.246873418636594
0.125 88 0.21133828366053
0.25 88 0.187676159004762
0.375 88 0.190970292137607
0.5 88 0.178345658396947
0.625 88 0.194997990007466
0.75 88 0.186179357772725
0.875 88 0.195348837209302
0 88 0.246873418636594
0.125 88 0.21133828366053
0.25 88 0.187676159004762
0.375 88 0.190970292137607
0.5 88 0.178345658396947
0.625 88 0.194997990007466
0.75 88 0.186179357772725
0.875 88 0.195348837209302
0 88 0.246873418636594
0.125 88 0.21133828366053
0.25 88 0.187676159004762
0.375 88 0.190970292137607
0.5 88 0.178345658396947
0.625 88 0.194997990007466
0.75 88 0.186179357772725
0.875 88 0.195348837209302
0 88 0.246873418636594
0.125 88 0.21133828366053
0.25 88 0.187676159004762
0.375 88 0.190970292137607
0.5 88 0.178345658396947
0.625 88 0.194997990007466
0.75 88 0.186179357772725
0.875 88 0.195348837209302
0 88 0.246873418636594
0.125 88 0.21133828366053
0.25 88 0.187676159004762
0.375 88 0.190970292137607
0.5 88 0.178345658396947
0.625 88 0.194997990007466
0.75 88 0.186179357772725
0.875 88 0.195348837209302
0 89 0.232704402515723
0.125 89 0.198453870409928
0.25 89 0.192244144231704
0.375 89 0.193533444506207
0.5 89 0.184249761450382
0.625 89 0.197496123585827
0.75 89 0.192224502246132
0.875 89 0.196738839882384
0 89 0.232704402515723
0.125 89 0.198453870409928
0.25 89 0.192244144231704
0.375 89 0.193533444506207
0.5 89 0.184249761450382
0.625 89 0.197496123585827
0.75 89 0.192224502246132
0.875 89 0.196738839882384
0 89 0.232704402515723
0.125 89 0.198453870409928
0.25 89 0.192244144231704
0.375 89 0.193533444506207
0.5 89 0.184249761450382
0.625 89 0.197496123585827
0.75 89 0.192224502246132
0.875 89 0.196738839882384
0 89 0.232704402515723
0.125 89 0.198453870409928
0.25 89 0.192244144231704
0.375 89 0.193533444506207
0.5 89 0.184249761450382
0.625 89 0.197496123585827
0.75 89 0.192224502246132
0.875 89 0.196738839882384
0 89 0.232704402515723
0.125 89 0.198453870409928
0.25 89 0.192244144231704
0.375 89 0.193533444506207
0.5 89 0.184249761450382
0.625 89 0.197496123585827
0.75 89 0.192224502246132
0.875 89 0.196738839882384
0 90 0.232704402515723
0.125 90 0.198555589461906
0.25 90 0.190559497197654
0.375 90 0.195478969798036
0.5 90 0.178494751908397
0.625 90 0.201171538505714
0.75 90 0.192307692307692
0.875 90 0.20168404170008
0 90 0.232704402515723
0.125 90 0.198555589461906
0.25 90 0.190559497197654
0.375 90 0.195478969798036
0.5 90 0.178494751908397
0.625 90 0.201171538505714
0.75 90 0.192307692307692
0.875 90 0.20168404170008
0 90 0.232704402515723
0.125 90 0.198555589461906
0.25 90 0.190559497197654
0.375 90 0.195478969798036
0.5 90 0.178494751908397
0.625 90 0.201171538505714
0.75 90 0.192307692307692
0.875 90 0.20168404170008
0 90 0.232704402515723
0.125 90 0.198555589461906
0.25 90 0.190559497197654
0.375 90 0.195478969798036
0.5 90 0.178494751908397
0.625 90 0.201171538505714
0.75 90 0.192307692307692
0.875 90 0.20168404170008
0 90 0.232704402515723
0.125 90 0.198555589461906
0.25 90 0.190559497197654
0.375 90 0.195478969798036
0.5 90 0.178494751908397
0.625 90 0.201171538505714
0.75 90 0.192307692307692
0.875 90 0.20168404170008
0 91 0.218535386394853
0.125 91 0.186993523887024
0.25 91 0.180807982635177
0.375 91 0.1859983941696
0.5 91 0.180104961832061
0.625 91 0.193418710159077
0.75 91 0.187621318839776
0.875 91 0.195322106388666
0 91 0.218535386394853
0.125 91 0.186993523887024
0.25 91 0.180807982635177
0.375 91 0.1859983941696
0.5 91 0.180104961832061
0.625 91 0.193418710159077
0.75 91 0.187621318839776
0.875 91 0.195322106388666
0 91 0.218535386394853
0.125 91 0.186993523887024
0.25 91 0.180807982635177
0.375 91 0.1859983941696
0.5 91 0.180104961832061
0.625 91 0.193418710159077
0.75 91 0.187621318839776
0.875 91 0.195322106388666
0 91 0.218535386394853
0.125 91 0.186993523887024
0.25 91 0.180807982635177
0.375 91 0.1859983941696
0.5 91 0.180104961832061
0.625 91 0.193418710159077
0.75 91 0.187621318839776
0.875 91 0.195322106388666
0 91 0.218535386394853
0.125 91 0.186993523887024
0.25 91 0.180807982635177
0.375 91 0.1859983941696
0.5 91 0.180104961832061
0.625 91 0.193418710159077
0.75 91 0.187621318839776
0.875 91 0.195322106388666
0 92 0.204366370273982
0.125 92 0.186722273081748
0.25 92 0.180743188518483
0.375 92 0.186029275523439
0.5 92 0.171278625954198
0.625 92 0.195399988514328
0.75 92 0.187538128778215
0.875 92 0.198048650093558
0 92 0.204366370273982
0.125 92 0.186722273081748
0.25 92 0.180743188518483
0.375 92 0.186029275523439
0.5 92 0.171278625954198
0.625 92 0.195399988514328
0.75 92 0.187538128778215
0.875 92 0.198048650093558
0 92 0.204366370273982
0.125 92 0.186722273081748
0.25 92 0.180743188518483
0.375 92 0.186029275523439
0.5 92 0.171278625954198
0.625 92 0.195399988514328
0.75 92 0.187538128778215
0.875 92 0.198048650093558
0 92 0.204366370273982
0.125 92 0.186722273081748
0.25 92 0.180743188518483
0.375 92 0.186029275523439
0.5 92 0.171278625954198
0.625 92 0.195399988514328
0.75 92 0.187538128778215
0.875 92 0.198048650093558
0 92 0.204366370273982
0.125 92 0.186722273081748
0.25 92 0.180743188518483
0.375 92 0.186029275523439
0.5 92 0.171278625954198
0.625 92 0.195399988514328
0.75 92 0.187538128778215
0.875 92 0.198048650093558
0 93 0.204366370273982
0.125 93 0.175838334520056
0.25 93 0.171510026889558
0.375 93 0.180223581001791
0.5 93 0.170801526717557
0.625 93 0.190375007178545
0.75 93 0.183988686151628
0.875 93 0.195535952953756
0 93 0.204366370273982
0.125 93 0.175838334520056
0.25 93 0.171510026889558
0.375 93 0.180223581001791
0.5 93 0.170801526717557
0.625 93 0.190375007178545
0.75 93 0.183988686151628
0.875 93 0.195535952953756
0 93 0.204366370273982
0.125 93 0.175838334520056
0.25 93 0.171510026889558
0.375 93 0.180223581001791
0.5 93 0.170801526717557
0.625 93 0.190375007178545
0.75 93 0.183988686151628
0.875 93 0.195535952953756
0 93 0.204366370273982
0.125 93 0.175838334520056
0.25 93 0.171510026889558
0.375 93 0.180223581001791
0.5 93 0.170801526717557
0.625 93 0.190375007178545
0.75 93 0.183988686151628
0.875 93 0.195535952953756
0 93 0.204366370273982
0.125 93 0.175838334520056
0.25 93 0.171510026889558
0.375 93 0.180223581001791
0.5 93 0.170801526717557
0.625 93 0.190375007178545
0.75 93 0.183988686151628
0.875 93 0.195535952953756
0 94 0.190197354153112
0.125 94 0.175092394805547
0.25 94 0.170408526905757
0.375 94 0.177382496448644
0.5 94 0.166925095419847
0.625 94 0.189657152702004
0.75 94 0.182824025289779
0.875 94 0.194546912590217
0 94 0.190197354153112
0.125 94 0.175092394805547
0.25 94 0.170408526905757
0.375 94 0.177382496448644
0.5 94 0.166925095419847
0.625 94 0.189657152702004
0.75 94 0.182824025289779
0.875 94 0.194546912590217
0 94 0.190197354153112
0.125 94 0.175092394805547
0.25 94 0.170408526905757
0.375 94 0.177382496448644
0.5 94 0.166925095419847
0.625 94 0.189657152702004
0.75 94 0.182824025289779
0.875 94 0.194546912590217
0 94 0.190197354153112
0.125 94 0.175092394805547
0.25 94 0.170408526905757
0.375 94 0.177382496448644
0.5 94 0.166925095419847
0.625 94 0.189657152702004
0.75 94 0.182824025289779
0.875 94 0.194546912590217
0 94 0.190197354153112
0.125 94 0.175092394805547
0.25 94 0.170408526905757
0.375 94 0.177382496448644
0.5 94 0.166925095419847
0.625 94 0.189657152702004
0.75 94 0.182824025289779
0.875 94 0.194546912590217
0 95 0.190197354153112
0.125 95 0.176618180585224
0.25 95 0.173194673923608
0.375 95 0.18260144524736
0.5 95 0.172381917938931
0.625 95 0.196175271348992
0.75 95 0.190505240973878
0.875 95 0.202833466987437
0 95 0.190197354153112
0.125 95 0.176618180585224
0.25 95 0.173194673923608
0.375 95 0.18260144524736
0.5 95 0.172381917938931
0.625 95 0.196175271348992
0.75 95 0.190505240973878
0.875 95 0.202833466987437
0 95 0.190197354153112
0.125 95 0.176618180585224
0.25 95 0.173194673923608
0.375 95 0.18260144524736
0.5 95 0.172381917938931
0.625 95 0.196175271348992
0.75 95 0.190505240973878
0.875 95 0.202833466987437
0 95 0.190197354153112
0.125 95 0.176618180585224
0.25 95 0.173194673923608
0.375 95 0.18260144524736
0.5 95 0.172381917938931
0.625 95 0.196175271348992
0.75 95 0.190505240973878
0.875 95 0.202833466987437
0 95 0.190197354153112
0.125 95 0.176618180585224
0.25 95 0.173194673923608
0.375 95 0.18260144524736
0.5 95 0.172381917938931
0.625 95 0.196175271348992
0.75 95 0.190505240973878
0.875 95 0.202833466987437
0 96 0.176028338032242
0.125 96 0.163292984776049
0.25 96 0.160754203518321
0.375 96 0.169600395281329
0.5 96 0.160812261450382
0.625 96 0.185206454947453
0.75 96 0.179967833176197
0.875 96 0.192889601710773
0 96 0.176028338032242
0.125 96 0.163292984776049
0.25 96 0.160754203518321
0.375 96 0.169600395281329
0.5 96 0.160812261450382
0.625 96 0.185206454947453
0.75 96 0.179967833176197
0.875 96 0.192889601710773
0 96 0.176028338032242
0.125 96 0.163292984776049
0.25 96 0.160754203518321
0.375 96 0.169600395281329
0.5 96 0.160812261450382
0.625 96 0.185206454947453
0.75 96 0.179967833176197
0.875 96 0.192889601710773
0 96 0.176028338032242
0.125 96 0.163292984776049
0.25 96 0.160754203518321
0.375 96 0.169600395281329
0.5 96 0.160812261450382
0.625 96 0.185206454947453
0.75 96 0.179967833176197
0.875 96 0.192889601710773
0 96 0.176028338032242
0.125 96 0.163292984776049
0.25 96 0.160754203518321
0.375 96 0.169600395281329
0.5 96 0.160812261450382
0.625 96 0.185206454947453
0.75 96 0.179967833176197
0.875 96 0.192889601710773
0 97 0.161859321911371
0.125 97 0.164717051503747
0.25 97 0.162762821135841
0.375 97 0.172317954419122
0.5 97 0.1640625
0.625 97 0.189025440762649
0.75 97 0.184016416172148
0.875 97 0.197407110398289
0 97 0.161859321911371
0.125 97 0.164717051503747
0.25 97 0.162762821135841
0.375 97 0.172317954419122
0.5 97 0.1640625
0.625 97 0.189025440762649
0.75 97 0.184016416172148
0.875 97 0.197407110398289
0 97 0.161859321911371
0.125 97 0.164717051503747
0.25 97 0.162762821135841
0.375 97 0.172317954419122
0.5 97 0.1640625
0.625 97 0.189025440762649
0.75 97 0.184016416172148
0.875 97 0.197407110398289
0 97 0.161859321911371
0.125 97 0.164717051503747
0.25 97 0.162762821135841
0.375 97 0.172317954419122
0.5 97 0.1640625
0.625 97 0.189025440762649
0.75 97 0.184016416172148
0.875 97 0.197407110398289
0 97 0.161859321911371
0.125 97 0.164717051503747
0.25 97 0.162762821135841
0.375 97 0.172317954419122
0.5 97 0.1640625
0.625 97 0.189025440762649
0.75 97 0.184016416172148
0.875 97 0.197407110398289
0 98 0.161859321911371
0.125 98 0.151391855694572
0.25 98 0.151164674247578
0.375 98 0.161849175467853
0.5 98 0.151956106870229
0.625 98 0.180956756446333
0.75 98 0.177305751206256
0.875 98 0.191553060678963
0 98 0.161859321911371
0.125 98 0.151391855694572
0.25 98 0.151164674247578
0.375 98 0.161849175467853
0.5 98 0.151956106870229
0.625 98 0.180956756446333
0.75 98 0.177305751206256
0.875 98 0.191553060678963
0 98 0.161859321911371
0.125 98 0.151391855694572
0.25 98 0.151164674247578
0.375 98 0.161849175467853
0.5 98 0.151956106870229
0.625 98 0.180956756446333
0.75 98 0.177305751206256
0.875 98 0.191553060678963
0 98 0.161859321911371
0.125 98 0.151391855694572
0.25 98 0.151164674247578
0.375 98 0.161849175467853
0.5 98 0.151956106870229
0.625 98 0.180956756446333
0.75 98 0.177305751206256
0.875 98 0.191553060678963
0 98 0.161859321911371
0.125 98 0.151391855694572
0.25 98 0.151164674247578
0.375 98 0.161849175467853
0.5 98 0.151956106870229
0.625 98 0.180956756446333
0.75 98 0.177305751206256
0.875 98 0.191553060678963
0 99 0.147690305790501
0.125 99 0.152917641474248
0.25 99 0.153108497748404
0.375 99 0.164535853251807
0.5 99 0.157949666030534
0.625 99 0.184574743008097
0.75 99 0.181160224058566
0.875 99 0.195749799518845
0 99 0.147690305790501
0.125 99 0.152917641474248
0.25 99 0.153108497748404
0.375 99 0.164535853251807
0.5 99 0.157949666030534
0.625 99 0.184574743008097
0.75 99 0.181160224058566
0.875 99 0.195749799518845
0 99 0.147690305790501
0.125 99 0.152917641474248
0.25 99 0.153108497748404
0.375 99 0.164535853251807
0.5 99 0.157949666030534
0.625 99 0.184574743008097
0.75 99 0.181160224058566
0.875 99 0.195749799518845
0 99 0.147690305790501
0.125 99 0.152917641474248
0.25 99 0.153108497748404
0.375 99 0.164535853251807
0.5 99 0.157949666030534
0.625 99 0.184574743008097
0.75 99 0.181160224058566
0.875 99 0.195749799518845
0 99 0.147690305790501
0.125 99 0.152917641474248
0.25 99 0.153108497748404
0.375 99 0.164535853251807
0.5 99 0.157949666030534
0.625 99 0.184574743008097
0.75 99 0.181160224058566
0.875 99 0.195749799518845
0 100 0.147690305790501
0.125 100 0.152917641474248
0.25 100 0.153108497748404
0.375 100 0.164535853251807
0.5 100 0.157949666030534
0.625 100 0.184574743008097
0.75 100 0.181160224058566
0.875 100 0.195749799518845
0 100 0.147690305790501
0.125 100 0.152917641474248
0.25 100 0.153108497748404
0.375 100 0.164535853251807
0.5 100 0.157949666030534
0.625 100 0.184574743008097
0.75 100 0.181160224058566
0.875 100 0.195749799518845
0 100 0.147690305790501
0.125 100 0.152917641474248
0.25 100 0.153108497748404
0.375 100 0.164535853251807
0.5 100 0.157949666030534
0.625 100 0.184574743008097
0.75 100 0.181160224058566
0.875 100 0.195749799518845
0 100 0.147690305790501
0.125 100 0.152917641474248
0.25 100 0.153108497748404
0.375 100 0.164535853251807
0.5 100 0.157949666030534
0.625 100 0.184574743008097
0.75 100 0.181160224058566
0.875 100 0.195749799518845
0 100 0.147690305790501
0.125 100 0.152917641474248
0.25 100 0.153108497748404
0.375 100 0.164535853251807
0.5 100 0.157949666030534
0.625 100 0.184574743008097
0.75 100 0.181160224058566
0.875 100 0.195749799518845


==> real_source_texlive_2016/data/binom_buckets_uniformpred.dat <==
x y z
0 1 0.114002747054146
0.125 1 0.168887532634863
0.25 1 0.205883305795834
0.375 1 0.243036254709406
0.5 1 0.269083969465649
0.625 1 0.296158042841555
0.75 1 0.320281737008485
0.875 1 0.344774124565624
0 1 0.114002747054146
0.125 1 0.168887532634863
0.25 1 0.205883305795834
0.375 1 0.243036254709406
0.5 1 0.269083969465649
0.625 1 0.296158042841555
0.75 1 0.320281737008485
0.875 1 0.344774124565624
0 1 0.114002747054146
0.125 1 0.168887532634863
0.25 1 0.205883305795834
0.375 1 0.243036254709406
0.5 1 0.269083969465649
0.625 1 0.296158042841555
0.75 1 0.320281737008485
0.875 1 0.344774124565624
0 1 0.114002747054146
0.125 1 0.168887532634863
0.25 1 0.205883305795834
0.375 1 0.243036254709406
0.5 1 0.269083969465649
0.625 1 0.296158042841555
0.75 1 0.320281737008485
0.875 1 0.344774124565624
0 1 0.114002747054146
0.125 1 0.168887532634863
0.25 1 0.205883305795834
0.375 1 0.243036254709406
0.5 1 0.269083969465649
0.625 1 0.296158042841555
0.75 1 0.320281737008485
0.875 1 0.344774124565624
0 2 0.129870599291549
0.125 2 0.183772420574374
0.25 2 0.220105614410212
0.375 2 0.256593169044531
0.5 2 0.282174379770992
0.625 2 0.308763567449607
0.75 2 0.33245521601686
0.875 2 0.356508954824913
0 2 0.129870599291549
0.125 2 0.183772420574374
0.25 2 0.220105614410212
0.375 2 0.256593169044531
0.5 2 0.282174379770992
0.625 2 0.308763567449607
0.75 2 0.33245521601686
0.875 2 0.356508954824913
0 2 0.129870599291549
0.125 2 0.183772420574374
0.25 2 0.220105614410212
0.375 2 0.256593169044531
0.5 2 0.282174379770992
0.625 2 0.308763567449607
0.75 2 0.33245521601686
0.875 2 0.356508954824913
0 2 0.129870599291549
0.125 2 0.183772420574374
0.25 2 0.220105614410212
0.375 2 0.256593169044531
0.5 2 0.282174379770992
0.625 2 0.308763567449607
0.75 2 0.33245521601686
0.875 2 0.356508954824913
0 2 0.129870599291549
0.125 2 0.183772420574374
0.25 2 0.220105614410212
0.375 2 0.256593169044531
0.5 2 0.282174379770992
0.625 2 0.308763567449607
0.75 2 0.33245521601686
0.875 2 0.356508954824913
0 3 0.129979035639413
0.125 3 0.183874139626352
0.25 3 0.220202805585253
0.375 3 0.256685813106047
0.5 3 0.282263835877863
0.625 3 0.308849709986791
0.75 3 0.332538406078421
0.875 3 0.356589147286822
0 3 0.129979035639413
0.125 3 0.183874139626352
0.25 3 0.220202805585253
0.375 3 0.256685813106047
0.5 3 0.282263835877863
0.625 3 0.308849709986791
0.75 3 0.332538406078421
0.875 3 0.356589147286822
0 3 0.129979035639413
0.125 3 0.183874139626352
0.25 3 0.220202805585253
0.375 3 0.256685813106047
0.5 3 0.282263835877863
0.625 3 0.308849709986791
0.75 3 0.332538406078421
0.875 3 0.356589147286822
0 3 0.129979035639413
0.125 3 0.183874139626352
0.25 3 0.220202805585253
0.375 3 0.256685813106047
0.5 3 0.282263835877863
0.625 3 0.308849709986791
0.75 3 0.332538406078421
0.875 3 0.356589147286822
0 3 0.129979035639413
0.125 3 0.183874139626352
0.25 3 0.220202805585253
0.375 3 0.256685813106047
0.5 3 0.282263835877863
0.625 3 0.308849709986791
0.75 3 0.332538406078421
0.875 3 0.356589147286822
0 4 0.145991469673968
0.125 4 0.198894652968501
0.25 4 0.234554702433019
0.375 4 0.270366252856525
0.5 4 0.295473520992366
0.625 4 0.321570091311089
0.75 4 0.344822805168876
0.875 4 0.368430900828655
0 4 0.145991469673968
0.125 4 0.198894652968501
0.25 4 0.234554702433019
0.375 4 0.270366252856525
0.5 4 0.295473520992366
0.625 4 0.321570091311089
0.75 4 0.344822805168876
0.875 4 0.368430900828655
0 4 0.145991469673968
0.125 4 0.198894652968501
0.25 4 0.234554702433019
0.375 4 0.270366252856525
0.5 4 0.295473520992366
0.625 4 0.321570091311089
0.75 4 0.344822805168876
0.875 4 0.368430900828655
0 4 0.145991469673968
0.125 4 0.198894652968501
0.25 4 0.234554702433019
0.375 4 0.270366252856525
0.5 4 0.295473520992366
0.625 4 0.321570091311089
0.75 4 0.344822805168876
0.875 4 0.368430900828655
0 4 0.145991469673968
0.125 4 0.198894652968501
0.25 4 0.234554702433019
0.375 4 0.270366252856525
0.5 4 0.295473520992366
0.625 4 0.321570091311089
0.75 4 0.344822805168876
0.875 4 0.368430900828655
0 5 0.14595532422468
0.125 5 0.198860746617842
0.25 5 0.234522305374672
0.375 5 0.270335371502687
0.5 5 0.295443702290076
0.625 5 0.321541377132028
0.75 5 0.344795075148356
0.875 5 0.368404170008019
0 5 0.14595532422468
0.125 5 0.198860746617842
0.25 5 0.234522305374672
0.375 5 0.270335371502687
0.5 5 0.295443702290076
0.625 5 0.321541377132028
0.75 5 0.344795075148356
0.875 5 0.368404170008019
0 5 0.14595532422468
0.125 5 0.198860746617842
0.25 5 0.234522305374672
0.375 5 0.270335371502687
0.5 5 0.295443702290076
0.625 5 0.321541377132028
0.75 5 0.344795075148356
0.875 5 0.368404170008019
0 5 0.14595532422468
0.125 5 0.198860746617842
0.25 5 0.234522305374672
0.375 5 0.270335371502687
0.5 5 0.295443702290076
0.625 5 0.321541377132028
0.75 5 0.344795075148356
0.875 5 0.368404170008019
0 5 0.14595532422468
0.125 5 0.198860746617842
0.25 5 0.234522305374672
0.375 5 0.270335371502687
0.5 5 0.295443702290076
0.625 5 0.321541377132028
0.75 5 0.344795075148356
0.875 5 0.368404170008019
0 6 0.16153401286778
0.125 6 0.213474383752077
0.25 6 0.248485437522273
0.375 6 0.283645235007103
0.5 6 0.308295562977099
0.625 6 0.333917188307586
0.75 6 0.356746713992568
0.875 6 0.379925153702219
0 6 0.16153401286778
0.125 6 0.213474383752077
0.25 6 0.248485437522273
0.375 6 0.283645235007103
0.5 6 0.308295562977099
0.625 6 0.333917188307586
0.75 6 0.356746713992568
0.875 6 0.379925153702219
0 6 0.16153401286778
0.125 6 0.213474383752077
0.25 6 0.248485437522273
0.375 6 0.283645235007103
0.5 6 0.308295562977099
0.625 6 0.333917188307586
0.75 6 0.356746713992568
0.875 6 0.379925153702219
0 6 0.16153401286778
0.125 6 0.213474383752077
0.25 6 0.248485437522273
0.375 6 0.283645235007103
0.5 6 0.308295562977099
0.625 6 0.333917188307586
0.75 6 0.356746713992568
0.875 6 0.379925153702219
0 6 0.16153401286778
0.125 6 0.213474383752077
0.25 6 0.248485437522273
0.375 6 0.283645235007103
0.5 6 0.308295562977099
0.625 6 0.333917188307586
0.75 6 0.356746713992568
0.875 6 0.379925153702219
0 7 0.177871755945926
0.125 7 0.228800054250161
0.25 7 0.263128907895163
0.375 7 0.297603606942128
0.5 7 0.321773616412214
0.625 7 0.346895997243439
0.75 7 0.369280683267706
0.875 7 0.392007484629778
0 7 0.177871755945926
0.125 7 0.228800054250161
0.25 7 0.263128907895163
0.375 7 0.297603606942128
0.5 7 0.321773616412214
0.625 7 0.346895997243439
0.75 7 0.369280683267706
0.875 7 0.392007484629778
0 7 0.177871755945926
0.125 7 0.228800054250161
0.25 7 0.263128907895163
0.375 7 0.297603606942128
0.5 7 0.321773616412214
0.625 7 0.346895997243439
0.75 7 0.369280683267706
0.875 7 0.392007484629778
0 7 0.177871755945926
0.125 7 0.228800054250161
0.25 7 0.263128907895163
0.375 7 0.297603606942128
0.5 7 0.321773616412214
0.625 7 0.346895997243439
0.75 7 0.369280683267706
0.875 7 0.392007484629778
0 7 0.177871755945926
0.125 7 0.228800054250161
0.25 7 0.263128907895163
0.375 7 0.297603606942128
0.5 7 0.321773616412214
0.625 7 0.346895997243439
0.75 7 0.369280683267706
0.875 7 0.392007484629778
0 8 0.177582592351623
0.125 8 0.228528803444885
0.25 8 0.262869731428386
0.375 8 0.29735655611142
0.5 8 0.321535066793893
0.625 8 0.346666283810946
0.75 8 0.369058843103544
0.875 8 0.391793638064689
0 8 0.177582592351623
0.125 8 0.228528803444885
0.25 8 0.262869731428386
0.375 8 0.29735655611142
0.5 8 0.321535066793893
0.625 8 0.346666283810946
0.75 8 0.369058843103544
0.875 8 0.391793638064689
0 8 0.177582592351623
0.125 8 0.228528803444885
0.25 8 0.262869731428386
0.375 8 0.29735655611142
0.5 8 0.321535066793893
0.625 8 0.346666283810946
0.75 8 0.369058843103544
0.875 8 0.391793638064689
0 8 0.177582592351623
0.125 8 0.228528803444885
0.25 8 0.262869731428386
0.375 8 0.29735655611142
0.5 8 0.321535066793893
0.625 8 0.346666283810946
0.75 8 0.369058843103544
0.875 8 0.391793638064689
0 8 0.177582592351623
0.125 8 0.228528803444885
0.25 8 0.262869731428386
0.375 8 0.29735655611142
0.5 8 0.321535066793893
0.625 8 0.346666283810946
0.75 8 0.369058843103544
0.875 8 0.391793638064689
0 9 0.193197426444011
0.125 9 0.24317634692978
0.25 9 0.276865260634334
0.375 9 0.310697300969675
0.5 9 0.334416746183206
0.625 9 0.359070809165566
0.75 9 0.381038211968277
0.875 9 0.403341352579524
0 9 0.193197426444011
0.125 9 0.24317634692978
0.25 9 0.276865260634334
0.375 9 0.310697300969675
0.5 9 0.334416746183206
0.625 9 0.359070809165566
0.75 9 0.381038211968277
0.875 9 0.403341352579524
0 9 0.193197426444011
0.125 9 0.24317634692978
0.25 9 0.276865260634334
0.375 9 0.310697300969675
0.5 9 0.334416746183206
0.625 9 0.359070809165566
0.75 9 0.381038211968277
0.875 9 0.403341352579524
0 9 0.193197426444011
0.125 9 0.24317634692978
0.25 9 0.276865260634334
0.375 9 0.310697300969675
0.5 9 0.334416746183206
0.625 9 0.359070809165566
0.75 9 0.381038211968277
0.875 9 0.403341352579524
0 9 0.193197426444011
0.125 9 0.24317634692978
0.25 9 0.276865260634334
0.375 9 0.310697300969675
0.5 9 0.334416746183206
0.625 9 0.359070809165566
0.75 9 0.381038211968277
0.875 9 0.403341352579524
0 10 0.192980553748283
0.125 10 0.242972908825823
0.25 10 0.276670878284252
0.375 10 0.310512012846643
0.5 10 0.334237833969466
0.625 10 0.358898524091196
0.75 10 0.380871831845156
0.875 10 0.403180967655707
0 10 0.192980553748283
0.125 10 0.242972908825823
0.25 10 0.276670878284252
0.375 10 0.310512012846643
0.5 10 0.334237833969466
0.625 10 0.358898524091196
0.75 10 0.380871831845156
0.875 10 0.403180967655707
0 10 0.192980553748283
0.125 10 0.242972908825823
0.25 10 0.276670878284252
0.375 10 0.310512012846643
0.5 10 0.334237833969466
0.625 10 0.358898524091196
0.75 10 0.380871831845156
0.875 10 0.403180967655707
0 10 0.192980553748283
0.125 10 0.242972908825823
0.25 10 0.276670878284252
0.375 10 0.310512012846643
0.5 10 0.334237833969466
0.625 10 0.358898524091196
0.75 10 0.380871831845156
0.875 10 0.403180967655707
0 10 0.192980553748283
0.125 10 0.242972908825823
0.25 10 0.276670878284252
0.375 10 0.310512012846643
0.5 10 0.334237833969466
0.625 10 0.358898524091196
0.75 10 0.380871831845156
0.875 10 0.403180967655707
0 11 0.194317935371937
0.125 11 0.244227443800224
0.25 11 0.277869569443095
0.375 11 0.31165462293867
0.5 11 0.335341125954198
0.625 11 0.359960948716476
0.75 11 0.381897842604404
0.875 11 0.404170008019246
0 11 0.194317935371937
0.125 11 0.244227443800224
0.25 11 0.277869569443095
0.375 11 0.31165462293867
0.5 11 0.335341125954198
0.625 11 0.359960948716476
0.75 11 0.381897842604404
0.875 11 0.404170008019246
0 11 0.194317935371937
0.125 11 0.244227443800224
0.25 11 0.277869569443095
0.375 11 0.31165462293867
0.5 11 0.335341125954198
0.625 11 0.359960948716476
0.75 11 0.381897842604404
0.875 11 0.404170008019246
0 11 0.194317935371937
0.125 11 0.244227443800224
0.25 11 0.277869569443095
0.375 11 0.31165462293867
0.5 11 0.335341125954198
0.625 11 0.359960948716476
0.75 11 0.381897842604404
0.875 11 0.404170008019246
0 11 0.194317935371937
0.125 11 0.244227443800224
0.25 11 0.277869569443095
0.375 11 0.31165462293867
0.5 11 0.335341125954198
0.625 11 0.359960948716476
0.75 11 0.381897842604404
0.875 11 0.404170008019246
0 12 0.209752042217885
0.125 12 0.258705455531821
0.25 12 0.291703113357307
0.375 12 0.324840961027731
0.5 12 0.348073711832061
0.625 12 0.372221903175788
0.75 12 0.393738561366535
0.875 12 0.415584068430901
0 12 0.209752042217885
0.125 12 0.258705455531821
0.25 12 0.291703113357307
0.375 12 0.324840961027731
0.5 12 0.348073711832061
0.625 12 0.372221903175788
0.75 12 0.393738561366535
0.875 12 0.415584068430901
0 12 0.209752042217885
0.125 12 0.258705455531821
0.25 12 0.291703113357307
0.375 12 0.324840961027731
0.5 12 0.348073711832061
0.625 12 0.372221903175788
0.75 12 0.393738561366535
0.875 12 0.415584068430901
0 12 0.209752042217885
0.125 12 0.258705455531821
0.25 12 0.291703113357307
0.375 12 0.324840961027731
0.5 12 0.348073711832061
0.625 12 0.372221903175788
0.75 12 0.393738561366535
0.875 12 0.415584068430901
0 12 0.209752042217885
0.125 12 0.258705455531821
0.25 12 0.291703113357307
0.375 12 0.324840961027731
0.5 12 0.348073711832061
0.625 12 0.372221903175788
0.75 12 0.393738561366535
0.875 12 0.415584068430901
0 13 0.224752403672378
0.125 13 0.272776591055505
0.25 13 0.305147892571354
0.375 13 0.337656722870731
0.5 13 0.360448473282443
0.625 13 0.384138287486361
0.75 13 0.405246519882425
0.875 13 0.426677358994921
0 13 0.224752403672378
0.125 13 0.272776591055505
0.25 13 0.305147892571354
0.375 13 0.337656722870731
0.5 13 0.360448473282443
0.625 13 0.384138287486361
0.75 13 0.405246519882425
0.875 13 0.426677358994921
0 13 0.224752403672378
0.125 13 0.272776591055505
0.25 13 0.305147892571354
0.375 13 0.337656722870731
0.5 13 0.360448473282443
0.625 13 0.384138287486361
0.75 13 0.405246519882425
0.875 13 0.426677358994921
0 13 0.224752403672378
0.125 13 0.272776591055505
0.25 13 0.305147892571354
0.375 13 0.337656722870731
0.5 13 0.360448473282443
0.625 13 0.384138287486361
0.75 13 0.405246519882425
0.875 13 0.426677358994921
0 13 0.224752403672378
0.125 13 0.272776591055505
0.25 13 0.305147892571354
0.375 13 0.337656722870731
0.5 13 0.360448473282443
0.625 13 0.384138287486361
0.75 13 0.405246519882425
0.875 13 0.426677358994921
0 14 0.240909419504084
0.125 14 0.287932729800292
0.25 14 0.319629377652509
0.375 14 0.351460688036563
0.5 14 0.373777433206107
0.625 14 0.396973525526905
0.75 14 0.417641839054961
0.875 14 0.4386260358193
0 14 0.240909419504084
0.125 14 0.287932729800292
0.25 14 0.319629377652509
0.375 14 0.351460688036563
0.5 14 0.373777433206107
0.625 14 0.396973525526905
0.75 14 0.417641839054961
0.875 14 0.4386260358193
0 14 0.240909419504084
0.125 14 0.287932729800292
0.25 14 0.319629377652509
0.375 14 0.351460688036563
0.5 14 0.373777433206107
0.625 14 0.396973525526905
0.75 14 0.417641839054961
0.875 14 0.4386260358193
0 14 0.240909419504084
0.125 14 0.287932729800292
0.25 14 0.319629377652509
0.375 14 0.351460688036563
0.5 14 0.373777433206107
0.625 14 0.396973525526905
0.75 14 0.417641839054961
0.875 14 0.4386260358193
0 14 0.240909419504084
0.125 14 0.287932729800292
0.25 14 0.319629377652509
0.375 14 0.351460688036563
0.5 14 0.373777433206107
0.625 14 0.396973525526905
0.75 14 0.417641839054961
0.875 14 0.4386260358193
0 15 0.195763753343454
0.125 15 0.245583697826603
0.25 15 0.279165451776979
0.375 15 0.312889877092212
0.5 15 0.336533874045802
0.625 15 0.361109515878941
0.75 15 0.383007043425212
0.875 15 0.405239240844694
0 15 0.195763753343454
0.125 15 0.245583697826603
0.25 15 0.279165451776979
0.375 15 0.312889877092212
0.5 15 0.336533874045802
0.625 15 0.361109515878941
0.75 15 0.383007043425212
0.875 15 0.405239240844694
0 15 0.195763753343454
0.125 15 0.245583697826603
0.25 15 0.279165451776979
0.375 15 0.312889877092212
0.5 15 0.336533874045802
0.625 15 0.361109515878941
0.75 15 0.383007043425212
0.875 15 0.405239240844694
0 15 0.195763753343454
0.125 15 0.245583697826603
0.25 15 0.279165451776979
0.375 15 0.312889877092212
0.5 15 0.336533874045802
0.625 15 0.361109515878941
0.75 15 0.383007043425212
0.875 15 0.405239240844694
0 15 0.195763753343454
0.125 15 0.245583697826603
0.25 15 0.279165451776979
0.375 15 0.312889877092212
0.5 15 0.336533874045802
0.625 15 0.361109515878941
0.75 15 0.383007043425212
0.875 15 0.405239240844694
0 16 0.15155786886431
0.125 16 0.204116230970061
0.25 16 0.239543849418473
0.375 16 0.275121981347662
0.5 16 0.300065601145038
0.625 16 0.325992074886579
0.75 16 0.349093228328989
0.875 16 0.372547447206629
0 16 0.15155786886431
0.125 16 0.204116230970061
0.25 16 0.239543849418473
0.375 16 0.275121981347662
0.5 16 0.300065601145038
0.625 16 0.325992074886579
0.75 16 0.349093228328989
0.875 16 0.372547447206629
0 16 0.15155786886431
0.125 16 0.204116230970061
0.25 16 0.239543849418473
0.375 16 0.275121981347662
0.5 16 0.300065601145038
0.625 16 0.325992074886579
0.75 16 0.349093228328989
0.875 16 0.372547447206629
0 16 0.15155786886431
0.125 16 0.204116230970061
0.25 16 0.239543849418473
0.375 16 0.275121981347662
0.5 16 0.300065601145038
0.625 16 0.325992074886579
0.75 16 0.349093228328989
0.875 16 0.372547447206629
0 16 0.15155786886431
0.125 16 0.204116230970061
0.25 16 0.239543849418473
0.375 16 0.275121981347662
0.5 16 0.300065601145038
0.625 16 0.325992074886579
0.75 16 0.349093228328989
0.875 16 0.372547447206629
0 17 0.152316923299357
0.125 17 0.20482826433391
0.25 17 0.240224187643762
0.375 17 0.275770489778272
0.5 17 0.30069179389313
0.625 17 0.326595072646873
0.75 17 0.349675558759913
0.875 17 0.373108794439989
0 17 0.152316923299357
0.125 17 0.20482826433391
0.25 17 0.240224187643762
0.375 17 0.275770489778272
0.5 17 0.30069179389313
0.625 17 0.326595072646873
0.75 17 0.349675558759913
0.875 17 0.373108794439989
0 17 0.152316923299357
0.125 17 0.20482826433391
0.25 17 0.240224187643762
0.375 17 0.275770489778272
0.5 17 0.30069179389313
0.625 17 0.326595072646873
0.75 17 0.349675558759913
0.875 17 0.373108794439989
0 17 0.152316923299357
0.125 17 0.20482826433391
0.25 17 0.240224187643762
0.375 17 0.275770489778272
0.5 17 0.30069179389313
0.625 17 0.326595072646873
0.75 17 0.349675558759913
0.875 17 0.373108794439989
0 17 0.152316923299357
0.125 17 0.20482826433391
0.25 17 0.240224187643762
0.375 17 0.275770489778272
0.5 17 0.30069179389313
0.625 17 0.326595072646873
0.75 17 0.349675558759913
0.875 17 0.373108794439989
0 18 0.197354153112123
0.125 18 0.24707557725562
0.25 18 0.280590922344251
0.375 18 0.314248656661108
0.5 18 0.337845896946565
0.625 18 0.362372939757652
0.75 18 0.384227164328102
0.875 18 0.406415396952686
0 18 0.197354153112123
0.125 18 0.24707557725562
0.25 18 0.280590922344251
0.375 18 0.314248656661108
0.5 18 0.337845896946565
0.625 18 0.362372939757652
0.75 18 0.384227164328102
0.875 18 0.406415396952686
0 18 0.197354153112123
0.125 18 0.24707557725562
0.25 18 0.280590922344251
0.375 18 0.314248656661108
0.5 18 0.337845896946565
0.625 18 0.362372939757652
0.75 18 0.384227164328102
0.875 18 0.406415396952686
0 18 0.197354153112123
0.125 18 0.24707557725562
0.25 18 0.280590922344251
0.375 18 0.314248656661108
0.5 18 0.337845896946565
0.625 18 0.362372939757652
0.75 18 0.384227164328102
0.875 18 0.406415396952686
0 18 0.197354153112123
0.125 18 0.24707557725562
0.25 18 0.280590922344251
0.375 18 0.314248656661108
0.5 18 0.337845896946565
0.625 18 0.362372939757652
0.75 18 0.384227164328102
0.875 18 0.406415396952686
0 19 0.258295380611581
0.125 19 0.304241684467501
0.25 19 0.335212362717465
0.375 19 0.366314619232907
0.5 19 0.388120229007634
0.625 19 0.410785045655545
0.75 19 0.430979978925184
0.875 19 0.451483560545309
0 19 0.258295380611581
0.125 19 0.304241684467501
0.25 19 0.335212362717465
0.375 19 0.366314619232907
0.5 19 0.388120229007634
0.625 19 0.410785045655545
0.75 19 0.430979978925184
0.875 19 0.451483560545309
0 19 0.258295380611581
0.125 19 0.304241684467501
0.25 19 0.335212362717465
0.375 19 0.366314619232907
0.5 19 0.388120229007634
0.625 19 0.410785045655545
0.75 19 0.430979978925184
0.875 19 0.451483560545309
0 19 0.258295380611581
0.125 19 0.304241684467501
0.25 19 0.335212362717465
0.375 19 0.366314619232907
0.5 19 0.388120229007634
0.625 19 0.410785045655545
0.75 19 0.430979978925184
0.875 19 0.451483560545309
0 19 0.258295380611581
0.125 19 0.304241684467501
0.25 19 0.335212362717465
0.375 19 0.366314619232907
0.5 19 0.388120229007634
0.625 19 0.410785045655545
0.75 19 0.430979978925184
0.875 19 0.451483560545309
0 20 0.288187667172703
0.125 20 0.33228223646289
0.25 20 0.362004729970519
0.375 20 0.39185349885739
0.5 20 0.412780295801527
0.625 20 0.434531671739505
0.75 20 0.453912705895402
0.875 20 0.473589949211441
0 20 0.288187667172703
0.125 20 0.33228223646289
0.25 20 0.362004729970519
0.375 20 0.39185349885739
0.5 20 0.412780295801527
0.625 20 0.434531671739505
0.75 20 0.453912705895402
0.875 20 0.473589949211441
0 20 0.288187667172703
0.125 20 0.33228223646289
0.25 20 0.362004729970519
0.375 20 0.39185349885739
0.5 20 0.412780295801527
0.625 20 0.434531671739505
0.75 20 0.453912705895402
0.875 20 0.473589949211441
0 20 0.288187667172703
0.125 20 0.33228223646289
0.25 20 0.362004729970519
0.375 20 0.39185349885739
0.5 20 0.412780295801527
0.625 20 0.434531671739505
0.75 20 0.453912705895402
0.875 20 0.473589949211441
0 20 0.288187667172703
0.125 20 0.33228223646289
0.25 20 0.362004729970519
0.375 20 0.39185349885739
0.5 20 0.412780295801527
0.625 20 0.434531671739505
0.75 20 0.453912705895402
0.875 20 0.473589949211441
0 21 0.30416395575797
0.125 21 0.347268843454379
0.25 21 0.376324229759938
0.375 21 0.40550305725403
0.5 21 0.42596016221374
0.625 21 0.447223338884741
0.75 21 0.466169374965338
0.875 21 0.485404971932638
0 21 0.30416395575797
0.125 21 0.347268843454379
0.25 21 0.376324229759938
0.375 21 0.40550305725403
0.5 21 0.42596016221374
0.625 21 0.447223338884741
0.75 21 0.466169374965338
0.875 21 0.485404971932638
0 21 0.30416395575797
0.125 21 0.347268843454379
0.25 21 0.376324229759938
0.375 21 0.40550305725403
0.5 21 0.42596016221374
0.625 21 0.447223338884741
0.75 21 0.466169374965338
0.875 21 0.485404971932638
0 21 0.30416395575797
0.125 21 0.347268843454379
0.25 21 0.376324229759938
0.375 21 0.40550305725403
0.5 21 0.42596016221374
0.625 21 0.447223338884741
0.75 21 0.466169374965338
0.875 21 0.485404971932638
0 21 0.30416395575797
0.125 21 0.347268843454379
0.25 21 0.376324229759938
0.375 21 0.40550305725403
0.5 21 0.42596016221374
0.625 21 0.447223338884741
0.75 21 0.466169374965338
0.875 21 0.485404971932638
0 22 0.319055880864599
0.125 22 0.361238259926084
0.25 22 0.389671817798944
0.375 22 0.418226175035514
0.5 22 0.438245467557252
0.625 22 0.459053580658129
0.75 22 0.477594143419666
0.875 22 0.49641807003475
0 22 0.319055880864599
0.125 22 0.361238259926084
0.25 22 0.389671817798944
0.375 22 0.418226175035514
0.5 22 0.438245467557252
0.625 22 0.459053580658129
0.75 22 0.477594143419666
0.875 22 0.49641807003475
0 22 0.319055880864599
0.125 22 0.361238259926084
0.25 22 0.389671817798944
0.375 22 0.418226175035514
0.5 22 0.438245467557252
0.625 22 0.459053580658129
0.75 22 0.477594143419666
0.875 22 0.49641807003475
0 22 0.319055880864599
0.125 22 0.361238259926084
0.25 22 0.389671817798944
0.375 22 0.418226175035514
0.5 22 0.438245467557252
0.625 22 0.459053580658129
0.75 22 0.477594143419666
0.875 22 0.49641807003475
0 22 0.319055880864599
0.125 22 0.361238259926084
0.25 22 0.389671817798944
0.375 22 0.418226175035514
0.5 22 0.438245467557252
0.625 22 0.459053580658129
0.75 22 0.477594143419666
0.875 22 0.49641807003475
0 23 0.31992337164751
0.125 23 0.362052012341912
0.25 23 0.390449347199274
0.375 23 0.418967327527639
0.5 23 0.438961116412214
0.625 23 0.459742720955608
0.75 23 0.478259663912151
0.875 23 0.497059609730019
0 23 0.31992337164751
0.125 23 0.362052012341912
0.25 23 0.390449347199274
0.375 23 0.418967327527639
0.5 23 0.438961116412214
0.625 23 0.459742720955608
0.75 23 0.478259663912151
0.875 23 0.497059609730019
0 23 0.31992337164751
0.125 23 0.362052012341912
0.25 23 0.390449347199274
0.375 23 0.418967327527639
0.5 23 0.438961116412214
0.625 23 0.459742720955608
0.75 23 0.478259663912151
0.875 23 0.497059609730019
0 23 0.31992337164751
0.125 23 0.362052012341912
0.25 23 0.390449347199274
0.375 23 0.418967327527639
0.5 23 0.438961116412214
0.625 23 0.459742720955608
0.75 23 0.478259663912151
0.875 23 0.497059609730019
0 23 0.31992337164751
0.125 23 0.362052012341912
0.25 23 0.390449347199274
0.375 23 0.418967327527639
0.5 23 0.438961116412214
0.625 23 0.459742720955608
0.75 23 0.478259663912151
0.875 23 0.497059609730019
0 24 0.335791223884913
0.125 24 0.376936900281423
0.25 24 0.404671655813652
0.375 24 0.432524241862763
0.5 24 0.452051526717557
0.625 24 0.472348245563659
0.75 24 0.490433142920526
0.875 24 0.508794439989308
0 24 0.335791223884913
0.125 24 0.376936900281423
0.25 24 0.404671655813652
0.375 24 0.432524241862763
0.5 24 0.452051526717557
0.625 24 0.472348245563659
0.75 24 0.490433142920526
0.875 24 0.508794439989308
0 24 0.335791223884913
0.125 24 0.376936900281423
0.25 24 0.404671655813652
0.375 24 0.432524241862763
0.5 24 0.452051526717557
0.625 24 0.472348245563659
0.75 24 0.490433142920526
0.875 24 0.508794439989308
0 24 0.335791223884913
0.125 24 0.376936900281423
0.25 24 0.404671655813652
0.375 24 0.432524241862763
0.5 24 0.452051526717557
0.625 24 0.472348245563659
0.75 24 0.490433142920526
0.875 24 0.508794439989308
0 24 0.335791223884913
0.125 24 0.376936900281423
0.25 24 0.404671655813652
0.375 24 0.432524241862763
0.5 24 0.452051526717557
0.625 24 0.472348245563659
0.75 24 0.490433142920526
0.875 24 0.508794439989308
0 25 0.335791223884913
0.125 25 0.376936900281423
0.25 25 0.404671655813652
0.375 25 0.432524241862763
0.5 25 0.452051526717557
0.625 25 0.472348245563659
0.75 25 0.490433142920526
0.875 25 0.508794439989308
0 25 0.335791223884913
0.125 25 0.376936900281423
0.25 25 0.404671655813652
0.375 25 0.432524241862763
0.5 25 0.452051526717557
0.625 25 0.472348245563659
0.75 25 0.490433142920526
0.875 25 0.508794439989308
0 25 0.335791223884913
0.125 25 0.376936900281423
0.25 25 0.404671655813652
0.375 25 0.432524241862763
0.5 25 0.452051526717557
0.625 25 0.472348245563659
0.75 25 0.490433142920526
0.875 25 0.508794439989308
0 25 0.335791223884913
0.125 25 0.376936900281423
0.25 25 0.404671655813652
0.375 25 0.432524241862763
0.5 25 0.452051526717557
0.625 25 0.472348245563659
0.75 25 0.490433142920526
0.875 25 0.508794439989308
0 25 0.335791223884913
0.125 25 0.376936900281423
0.25 25 0.404671655813652
0.375 25 0.432524241862763
0.5 25 0.452051526717557
0.625 25 0.472348245563659
0.75 25 0.490433142920526
0.875 25 0.508794439989308
0 26 0.351984385165908
0.125 26 0.392126945376869
0.25 26 0.419185537953154
0.375 26 0.446359088382435
0.5 26 0.465410305343511
0.625 26 0.485212197783265
0.75 26 0.502856192113582
0.875 26 0.520769847634322
0 26 0.351984385165908
0.125 26 0.392126945376869
0.25 26 0.419185537953154
0.375 26 0.446359088382435
0.5 26 0.465410305343511
0.625 26 0.485212197783265
0.75 26 0.502856192113582
0.875 26 0.520769847634322
0 26 0.351984385165908
0.125 26 0.392126945376869
0.25 26 0.419185537953154
0.375 26 0.446359088382435
0.5 26 0.465410305343511
0.625 26 0.485212197783265
0.75 26 0.502856192113582
0.875 26 0.520769847634322
0 26 0.351984385165908
0.125 26 0.392126945376869
0.25 26 0.419185537953154
0.375 26 0.446359088382435
0.5 26 0.465410305343511
0.625 26 0.485212197783265
0.75 26 0.502856192113582
0.875 26 0.520769847634322
0 26 0.351984385165908
0.125 26 0.392126945376869
0.25 26 0.419185537953154
0.375 26 0.446359088382435
0.5 26 0.465410305343511
0.625 26 0.485212197783265
0.75 26 0.502856192113582
0.875 26 0.520769847634322
0 27 0.367020892069688
0.125 27 0.406231987251212
0.25 27 0.432662714225548
0.375 27 0.459205731579272
0.5 27 0.477814885496183
0.625 27 0.4971572962729
0.75 27 0.514391880649992
0.875 27 0.531889869018979
0 27 0.367020892069688
0.125 27 0.406231987251212
0.25 27 0.432662714225548
0.375 27 0.459205731579272
0.5 27 0.477814885496183
0.625 27 0.4971572962729
0.75 27 0.514391880649992
0.875 27 0.531889869018979
0 27 0.367020892069688
0.125 27 0.406231987251212
0.25 27 0.432662714225548
0.375 27 0.459205731579272
0.5 27 0.477814885496183
0.625 27 0.4971572962729
0.75 27 0.514391880649992
0.875 27 0.531889869018979
0 27 0.367020892069688
0.125 27 0.406231987251212
0.25 27 0.432662714225548
0.375 27 0.459205731579272
0.5 27 0.477814885496183
0.625 27 0.4971572962729
0.75 27 0.514391880649992
0.875 27 0.531889869018979
0 27 0.367020892069688
0.125 27 0.406231987251212
0.25 27 0.432662714225548
0.375 27 0.459205731579272
0.5 27 0.477814885496183
0.625 27 0.4971572962729
0.75 27 0.514391880649992
0.875 27 0.531889869018979
0 28 0.368105255548326
0.125 28 0.407249177770997
0.25 28 0.433634625975961
0.375 28 0.460132172194429
0.5 28 0.478709446564886
0.625 28 0.498018721644748
0.75 28 0.515223781265598
0.875 28 0.532691793638065
0 28 0.368105255548326
0.125 28 0.407249177770997
0.25 28 0.433634625975961
0.375 28 0.460132172194429
0.5 28 0.478709446564886
0.625 28 0.498018721644748
0.75 28 0.515223781265598
0.875 28 0.532691793638065
0 28 0.368105255548326
0.125 28 0.407249177770997
0.25 28 0.433634625975961
0.375 28 0.460132172194429
0.5 28 0.478709446564886
0.625 28 0.498018721644748
0.75 28 0.515223781265598
0.875 28 0.532691793638065
0 28 0.368105255548326
0.125 28 0.407249177770997
0.25 28 0.433634625975961
0.375 28 0.460132172194429
0.5 28 0.478709446564886
0.625 28 0.498018721644748
0.75 28 0.515223781265598
0.875 28 0.532691793638065
0 28 0.368105255548326
0.125 28 0.407249177770997
0.25 28 0.433634625975961
0.375 28 0.460132172194429
0.5 28 0.478709446564886
0.625 28 0.498018721644748
0.75 28 0.515223781265598
0.875 28 0.532691793638065
0 29 0.384117689582882
0.125 29 0.422269691113145
0.25 29 0.447986522823728
0.375 29 0.473812611944908
0.5 29 0.491919131679389
0.625 29 0.510739102969046
0.75 29 0.527508180356054
0.875 29 0.544533547179898
0 29 0.384117689582882
0.125 29 0.422269691113145
0.25 29 0.447986522823728
0.375 29 0.473812611944908
0.5 29 0.491919131679389
0.625 29 0.510739102969046
0.75 29 0.527508180356054
0.875 29 0.544533547179898
0 29 0.384117689582882
0.125 29 0.422269691113145
0.25 29 0.447986522823728
0.375 29 0.473812611944908
0.5 29 0.491919131679389
0.625 29 0.510739102969046
0.75 29 0.527508180356054
0.875 29 0.544533547179898
0 29 0.384117689582882
0.125 29 0.422269691113145
0.25 29 0.447986522823728
0.375 29 0.473812611944908
0.5 29 0.491919131679389
0.625 29 0.510739102969046
0.75 29 0.527508180356054
0.875 29 0.544533547179898
0 29 0.384117689582882
0.125 29 0.422269691113145
0.25 29 0.447986522823728
0.375 29 0.473812611944908
0.5 29 0.491919131679389
0.625 29 0.510739102969046
0.75 29 0.527508180356054
0.875 29 0.544533547179898
0 30 0.384262271380033
0.125 30 0.422405316515783
0.25 30 0.448116111057116
0.375 30 0.473936137360262
0.5 30 0.49203840648855
0.625 30 0.510853959685293
0.75 30 0.527619100438134
0.875 30 0.544640470462443
0 30 0.384262271380033
0.125 30 0.422405316515783
0.25 30 0.448116111057116
0.375 30 0.473936137360262
0.5 30 0.49203840648855
0.625 30 0.510853959685293
0.75 30 0.527619100438134
0.875 30 0.544640470462443
0 30 0.384262271380033
0.125 30 0.422405316515783
0.25 30 0.448116111057116
0.375 30 0.473936137360262
0.5 30 0.49203840648855
0.625 30 0.510853959685293
0.75 30 0.527619100438134
0.875 30 0.544640470462443
0 30 0.384262271380033
0.125 30 0.422405316515783
0.25 30 0.448116111057116
0.375 30 0.473936137360262
0.5 30 0.49203840648855
0.625 30 0.510853959685293
0.75 30 0.527619100438134
0.875 30 0.544640470462443
0 30 0.384262271380033
0.125 30 0.422405316515783
0.25 30 0.448116111057116
0.375 30 0.473936137360262
0.5 30 0.49203840648855
0.625 30 0.510853959685293
0.75 30 0.527619100438134
0.875 30 0.544640470462443
0 31 0.400274705414588
0.125 31 0.437425829857932
0.25 31 0.462468007904882
0.375 31 0.487616577110741
0.5 31 0.505248091603053
0.625 31 0.523574341009591
0.75 31 0.53990349952859
0.875 31 0.556482224004277
0 31 0.400274705414588
0.125 31 0.437425829857932
0.25 31 0.462468007904882
0.375 31 0.487616577110741
0.5 31 0.505248091603053
0.625 31 0.523574341009591
0.75 31 0.53990349952859
0.875 31 0.556482224004277
0 31 0.400274705414588
0.125 31 0.437425829857932
0.25 31 0.462468007904882
0.375 31 0.487616577110741
0.5 31 0.505248091603053
0.625 31 0.523574341009591
0.75 31 0.53990349952859
0.875 31 0.556482224004277
0 31 0.400274705414588
0.125 31 0.437425829857932
0.25 31 0.462468007904882
0.375 31 0.487616577110741
0.5 31 0.505248091603053
0.625 31 0.523574341009591
0.75 31 0.53990349952859
0.875 31 0.556482224004277
0 31 0.400274705414588
0.125 31 0.437425829857932
0.25 31 0.462468007904882
0.375 31 0.487616577110741
0.5 31 0.505248091603053
0.625 31 0.523574341009591
0.75 31 0.53990349952859
0.875 31 0.556482224004277
0 32 0.415491939564809
0.125 32 0.451700403485573
0.25 32 0.476107169469012
0.375 32 0.500617627076771
0.5 32 0.517801765267176
0.625 32 0.535663010394533
0.75 32 0.5515778381676
0.875 32 0.567735899492114
0 32 0.415491939564809
0.125 32 0.451700403485573
0.25 32 0.476107169469012
0.375 32 0.500617627076771
0.5 32 0.517801765267176
0.625 32 0.535663010394533
0.75 32 0.5515778381676
0.875 32 0.567735899492114
0 32 0.415491939564809
0.125 32 0.451700403485573
0.25 32 0.476107169469012
0.375 32 0.500617627076771
0.5 32 0.517801765267176
0.625 32 0.535663010394533
0.75 32 0.5515778381676
0.875 32 0.567735899492114
0 32 0.415491939564809
0.125 32 0.451700403485573
0.25 32 0.476107169469012
0.375 32 0.500617627076771
0.5 32 0.517801765267176
0.625 32 0.535663010394533
0.75 32 0.5515778381676
0.875 32 0.567735899492114
0 32 0.415491939564809
0.125 32 0.451700403485573
0.25 32 0.476107169469012
0.375 32 0.500617627076771
0.5 32 0.517801765267176
0.625 32 0.535663010394533
0.75 32 0.5515778381676
0.875 32 0.567735899492114
0 33 0.416612448492735
0.125 33 0.452751500356017
0.25 33 0.477111478277772
0.375 33 0.501574949045766
0.5 33 0.518726145038168
0.625 33 0.536553149945443
0.75 33 0.552437468803727
0.875 33 0.568564554931836
0 33 0.416612448492735
0.125 33 0.452751500356017
0.25 33 0.477111478277772
0.375 33 0.501574949045766
0.5 33 0.518726145038168
0.625 33 0.536553149945443
0.75 33 0.552437468803727
0.875 33 0.568564554931836
0 33 0.416612448492735
0.125 33 0.452751500356017
0.25 33 0.477111478277772
0.375 33 0.501574949045766
0.5 33 0.518726145038168
0.625 33 0.536553149945443
0.75 33 0.552437468803727
0.875 33 0.568564554931836
0 33 0.416612448492735
0.125 33 0.452751500356017
0.25 33 0.477111478277772
0.375 33 0.501574949045766
0.5 33 0.518726145038168
0.625 33 0.536553149945443
0.75 33 0.552437468803727
0.875 33 0.568564554931836
0 33 0.416612448492735
0.125 33 0.452751500356017
0.25 33 0.477111478277772
0.375 33 0.501574949045766
0.5 33 0.518726145038168
0.625 33 0.536553149945443
0.75 33 0.552437468803727
0.875 33 0.568564554931836
0 34 0.432227282585123
0.125 34 0.467399043840911
0.25 34 0.49110700748372
0.375 34 0.514915693904021
0.5 34 0.531607824427481
0.625 34 0.548957675300063
0.75 34 0.56441683766846
0.875 34 0.580112269446672
0 34 0.432227282585123
0.125 34 0.467399043840911
0.25 34 0.49110700748372
0.375 34 0.514915693904021
0.5 34 0.531607824427481
0.625 34 0.548957675300063
0.75 34 0.56441683766846
0.875 34 0.580112269446672
0 34 0.432227282585123
0.125 34 0.467399043840911
0.25 34 0.49110700748372
0.375 34 0.514915693904021
0.5 34 0.531607824427481
0.625 34 0.548957675300063
0.75 34 0.56441683766846
0.875 34 0.580112269446672
0 34 0.432227282585123
0.125 34 0.467399043840911
0.25 34 0.49110700748372
0.375 34 0.514915693904021
0.5 34 0.531607824427481
0.625 34 0.548957675300063
0.75 34 0.56441683766846
0.875 34 0.580112269446672
0 34 0.432227282585123
0.125 34 0.467399043840911
0.25 34 0.49110700748372
0.375 34 0.514915693904021
0.5 34 0.531607824427481
0.625 34 0.548957675300063
0.75 34 0.56441683766846
0.875 34 0.580112269446672
0 35 0.447083062242464
0.125 35 0.481334553961957
0.25 35 0.504422198464379
0.375 35 0.527607930331666
0.5 35 0.543863311068702
0.625 35 0.560759202894389
0.75 35 0.575813876102268
0.875 35 0.591098636728148
0 35 0.447083062242464
0.125 35 0.481334553961957
0.25 35 0.504422198464379
0.375 35 0.527607930331666
0.5 35 0.543863311068702
0.625 35 0.560759202894389
0.75 35 0.575813876102268
0.875 35 0.591098636728148
0 35 0.447083062242464
0.125 35 0.481334553961957
0.25 35 0.504422198464379
0.375 35 0.527607930331666
0.5 35 0.543863311068702
0.625 35 0.560759202894389
0.75 35 0.575813876102268
0.875 35 0.591098636728148
0 35 0.447083062242464
0.125 35 0.481334553961957
0.25 35 0.504422198464379
0.375 35 0.527607930331666
0.5 35 0.543863311068702
0.625 35 0.560759202894389
0.75 35 0.575813876102268
0.875 35 0.591098636728148
0 35 0.447083062242464
0.125 35 0.481334553961957
0.25 35 0.504422198464379
0.375 35 0.527607930331666
0.5 35 0.543863311068702
0.625 35 0.560759202894389
0.75 35 0.575813876102268
0.875 35 0.591098636728148
0 36 0.44784211667751
0.125 36 0.482046587325806
0.25 36 0.505102536689669
0.375 36 0.528256438762275
0.5 36 0.544489503816794
0.625 36 0.561362200654683
0.75 36 0.576396206533193
0.875 36 0.591659983961508
0 36 0.44784211667751
0.125 36 0.482046587325806
0.25 36 0.505102536689669
0.375 36 0.528256438762275
0.5 36 0.544489503816794
0.625 36 0.561362200654683
0.75 36 0.576396206533193
0.875 36 0.591659983961508
0 36 0.44784211667751
0.125 36 0.482046587325806
0.25 36 0.505102536689669
0.375 36 0.528256438762275
0.5 36 0.544489503816794
0.625 36 0.561362200654683
0.75 36 0.576396206533193
0.875 36 0.591659983961508
0 36 0.44784211667751
0.125 36 0.482046587325806
0.25 36 0.505102536689669
0.375 36 0.528256438762275
0.5 36 0.544489503816794
0.625 36 0.561362200654683
0.75 36 0.576396206533193
0.875 36 0.591659983961508
0 36 0.44784211667751
0.125 36 0.482046587325806
0.25 36 0.505102536689669
0.375 36 0.528256438762275
0.5 36 0.544489503816794
0.625 36 0.561362200654683
0.75 36 0.576396206533193
0.875 36 0.591659983961508
0 37 0.462697896334851
0.125 37 0.495982097446852
0.25 37 0.518417727670328
0.375 37 0.54094867518992
0.5 37 0.556744990458015
0.625 37 0.573163728249009
0.75 37 0.587793244967001
0.875 37 0.602646351242983
0 37 0.462697896334851
0.125 37 0.495982097446852
0.25 37 0.518417727670328
0.375 37 0.54094867518992
0.5 37 0.556744990458015
0.625 37 0.573163728249009
0.75 37 0.587793244967001
0.875 37 0.602646351242983
0 37 0.462697896334851
0.125 37 0.495982097446852
0.25 37 0.518417727670328
0.375 37 0.54094867518992
0.5 37 0.556744990458015
0.625 37 0.573163728249009
0.75 37 0.587793244967001
0.875 37 0.602646351242983
0 37 0.462697896334851
0.125 37 0.495982097446852
0.25 37 0.518417727670328
0.375 37 0.54094867518992
0.5 37 0.556744990458015
0.625 37 0.573163728249009
0.75 37 0.587793244967001
0.875 37 0.602646351242983
0 37 0.462697896334851
0.125 37 0.495982097446852
0.25 37 0.518417727670328
0.375 37 0.54094867518992
0.5 37 0.556744990458015
0.625 37 0.573163728249009
0.75 37 0.587793244967001
0.875 37 0.602646351242983
0 38 0.463456950769898
0.125 38 0.496694130810701
0.25 38 0.519098065895617
0.375 38 0.54159718362053
0.5 38 0.557371183206107
0.625 38 0.573766726009303
0.75 38 0.588375575397926
0.875 38 0.603207698476343
0 38 0.463456950769898
0.125 38 0.496694130810701
0.25 38 0.519098065895617
0.375 38 0.54159718362053
0.5 38 0.557371183206107
0.625 38 0.573766726009303
0.75 38 0.588375575397926
0.875 38 0.603207698476343
0 38 0.463456950769898
0.125 38 0.496694130810701
0.25 38 0.519098065895617
0.375 38 0.54159718362053
0.5 38 0.557371183206107
0.625 38 0.573766726009303
0.75 38 0.588375575397926
0.875 38 0.603207698476343
0 38 0.463456950769898
0.125 38 0.496694130810701
0.25 38 0.519098065895617
0.375 38 0.54159718362053
0.5 38 0.557371183206107
0.625 38 0.573766726009303
0.75 38 0.588375575397926
0.875 38 0.603207698476343
0 38 0.463456950769898
0.125 38 0.496694130810701
0.25 38 0.519098065895617
0.375 38 0.54159718362053
0.5 38 0.557371183206107
0.625 38 0.573766726009303
0.75 38 0.588375575397926
0.875 38 0.603207698476343
0 39 0.479071784862286
0.125 39 0.511341674295596
0.25 39 0.533093595101565
0.375 39 0.554937928478785
0.5 39 0.57025286259542
0.625 39 0.586171251363923
0.75 39 0.600354944262659
0.875 39 0.614755412991179
0 39 0.479071784862286
0.125 39 0.511341674295596
0.25 39 0.533093595101565
0.375 39 0.554937928478785
0.5 39 0.57025286259542
0.625 39 0.586171251363923
0.75 39 0.600354944262659
0.875 39 0.614755412991179
0 39 0.479071784862286
0.125 39 0.511341674295596
0.25 39 0.533093595101565
0.375 39 0.554937928478785
0.5 39 0.57025286259542
0.625 39 0.586171251363923
0.75 39 0.600354944262659
0.875 39 0.614755412991179
0 39 0.479071784862286
0.125 39 0.511341674295596
0.25 39 0.533093595101565
0.375 39 0.554937928478785
0.5 39 0.57025286259542
0.625 39 0.586171251363923
0.75 39 0.600354944262659
0.875 39 0.614755412991179
0 39 0.479071784862286
0.125 39 0.511341674295596
0.25 39 0.533093595101565
0.375 39 0.554937928478785
0.5 39 0.57025286259542
0.625 39 0.586171251363923
0.75 39 0.600354944262659
0.875 39 0.614755412991179
0 40 0.479071784862286
0.125 40 0.511341674295596
0.25 40 0.533093595101565
0.375 40 0.554937928478785
0.5 40 0.57025286259542
0.625 40 0.586171251363923
0.75 40 0.600354944262659
0.875 40 0.614755412991179
0 40 0.479071784862286
0.125 40 0.511341674295596
0.25 40 0.533093595101565
0.375 40 0.554937928478785
0.5 40 0.57025286259542
0.625 40 0.586171251363923
0.75 40 0.600354944262659
0.875 40 0.614755412991179
0 40 0.479071784862286
0.125 40 0.511341674295596
0.25 40 0.533093595101565
0.375 40 0.554937928478785
0.5 40 0.57025286259542
0.625 40 0.586171251363923
0.75 40 0.600354944262659
0.875 40 0.614755412991179
0 40 0.479071784862286
0.125 40 0.511341674295596
0.25 40 0.533093595101565
0.375 40 0.554937928478785
0.5 40 0.57025286259542
0.625 40 0.586171251363923
0.75 40 0.600354944262659
0.875 40 0.614755412991179
0 40 0.479071784862286
0.125 40 0.511341674295596
0.25 40 0.533093595101565
0.375 40 0.554937928478785
0.5 40 0.57025286259542
0.625 40 0.586171251363923
0.75 40 0.600354944262659
0.875 40 0.614755412991179
0 41 0.494686618954674
0.125 41 0.52598921778049
0.25 41 0.547089124307513
0.375 41 0.568278673337039
0.5 41 0.583134541984733
0.625 41 0.598575776718544
0.75 41 0.612334313127392
0.875 41 0.626303127506014
0 41 0.494686618954674
0.125 41 0.52598921778049
0.25 41 0.547089124307513
0.375 41 0.568278673337039
0.5 41 0.583134541984733
0.625 41 0.598575776718544
0.75 41 0.612334313127392
0.875 41 0.626303127506014
0 41 0.494686618954674
0.125 41 0.52598921778049
0.25 41 0.547089124307513
0.375 41 0.568278673337039
0.5 41 0.583134541984733
0.625 41 0.598575776718544
0.75 41 0.612334313127392
0.875 41 0.626303127506014
0 41 0.494686618954674
0.125 41 0.52598921778049
0.25 41 0.547089124307513
0.375 41 0.568278673337039
0.5 41 0.583134541984733
0.625 41 0.598575776718544
0.75 41 0.612334313127392
0.875 41 0.626303127506014
0 41 0.494686618954674
0.125 41 0.52598921778049
0.25 41 0.547089124307513
0.375 41 0.568278673337039
0.5 41 0.583134541984733
0.625 41 0.598575776718544
0.75 41 0.612334313127392
0.875 41 0.626303127506014
0 42 0.509542398612015
0.125 42 0.539924727901536
0.25 42 0.560404315288172
0.375 42 0.580970909764684
0.5 42 0.595390028625954
0.625 42 0.61037730431287
0.75 42 0.6237313515612
0.875 42 0.63728949478749
0 42 0.509542398612015
0.125 42 0.539924727901536
0.25 42 0.560404315288172
0.375 42 0.580970909764684
0.5 42 0.595390028625954
0.625 42 0.61037730431287
0.75 42 0.6237313515612
0.875 42 0.63728949478749
0 42 0.509542398612015
0.125 42 0.539924727901536
0.25 42 0.560404315288172
0.375 42 0.580970909764684
0.5 42 0.595390028625954
0.625 42 0.61037730431287
0.75 42 0.6237313515612
0.875 42 0.63728949478749
0 42 0.509542398612015
0.125 42 0.539924727901536
0.25 42 0.560404315288172
0.375 42 0.580970909764684
0.5 42 0.595390028625954
0.625 42 0.61037730431287
0.75 42 0.6237313515612
0.875 42 0.63728949478749
0 42 0.509542398612015
0.125 42 0.539924727901536
0.25 42 0.560404315288172
0.375 42 0.580970909764684
0.5 42 0.595390028625954
0.625 42 0.61037730431287
0.75 42 0.6237313515612
0.875 42 0.63728949478749
0 43 0.510301453047061
0.125 43 0.540636761265385
0.25 43 0.561084653513461
0.375 43 0.581619418195294
0.5 43 0.596016221374046
0.625 43 0.610980302073164
0.75 43 0.624313681992125
0.875 43 0.63785084202085
0 43 0.510301453047061
0.125 43 0.540636761265385
0.25 43 0.561084653513461
0.375 43 0.581619418195294
0.5 43 0.596016221374046
0.625 43 0.610980302073164
0.75 43 0.624313681992125
0.875 43 0.63785084202085
0 43 0.510301453047061
0.125 43 0.540636761265385
0.25 43 0.561084653513461
0.375 43 0.581619418195294
0.5 43 0.596016221374046
0.625 43 0.610980302073164
0.75 43 0.624313681992125
0.875 43 0.63785084202085
0 43 0.510301453047061
0.125 43 0.540636761265385
0.25 43 0.561084653513461
0.375 43 0.581619418195294
0.5 43 0.596016221374046
0.625 43 0.610980302073164
0.75 43 0.624313681992125
0.875 43 0.63785084202085
0 43 0.510301453047061
0.125 43 0.540636761265385
0.25 43 0.561084653513461
0.375 43 0.581619418195294
0.5 43 0.596016221374046
0.625 43 0.610980302073164
0.75 43 0.624313681992125
0.875 43 0.63785084202085
0 44 0.525157232704403
0.125 44 0.554572271386431
0.25 44 0.57439984449412
0.375 44 0.594311654622939
0.5 44 0.608271708015267
0.625 44 0.62278182966749
0.75 44 0.635710720425933
0.875 44 0.648837209302326
0 44 0.525157232704403
0.125 44 0.554572271386431
0.25 44 0.57439984449412
0.375 44 0.594311654622939
0.5 44 0.608271708015267
0.625 44 0.62278182966749
0.75 44 0.635710720425933
0.875 44 0.648837209302326
0 44 0.525157232704403
0.125 44 0.554572271386431
0.25 44 0.57439984449412
0.375 44 0.594311654622939
0.5 44 0.608271708015267
0.625 44 0.62278182966749
0.75 44 0.635710720425933
0.875 44 0.648837209302326
0 44 0.525157232704403
0.125 44 0.554572271386431
0.25 44 0.57439984449412
0.375 44 0.594311654622939
0.5 44 0.608271708015267
0.625 44 0.62278182966749
0.75 44 0.635710720425933
0.875 44 0.648837209302326
0 44 0.525157232704403
0.125 44 0.554572271386431
0.25 44 0.57439984449412
0.375 44 0.594311654622939
0.5 44 0.608271708015267
0.625 44 0.62278182966749
0.75 44 0.635710720425933
0.875 44 0.648837209302326
0 45 0.54077206679679
0.125 45 0.569219814871325
0.25 45 0.588395373700068
0.375 45 0.607652399481193
0.5 45 0.62115338740458
0.625 45 0.63518635502211
0.75 45 0.647690089290666
0.875 45 0.660384923817161
0 45 0.54077206679679
0.125 45 0.569219814871325
0.25 45 0.588395373700068
0.375 45 0.607652399481193
0.5 45 0.62115338740458
0.625 45 0.63518635502211
0.75 45 0.647690089290666
0.875 45 0.660384923817161
0 45 0.54077206679679
0.125 45 0.569219814871325
0.25 45 0.588395373700068
0.375 45 0.607652399481193
0.5 45 0.62115338740458
0.625 45 0.63518635502211
0.75 45 0.647690089290666
0.875 45 0.660384923817161
0 45 0.54077206679679
0.125 45 0.569219814871325
0.25 45 0.588395373700068
0.375 45 0.607652399481193
0.5 45 0.62115338740458
0.625 45 0.63518635502211
0.75 45 0.647690089290666
0.875 45 0.660384923817161
0 45 0.54077206679679
0.125 45 0.569219814871325
0.25 45 0.588395373700068
0.375 45 0.607652399481193
0.5 45 0.62115338740458
0.625 45 0.63518635502211
0.75 45 0.647690089290666
0.875 45 0.660384923817161
0 46 0.541531121231837
0.125 46 0.569931848235174
0.25 46 0.589075711925357
0.375 46 0.608300907911803
0.5 46 0.621779580152672
0.625 46 0.635789352782404
0.75 46 0.648272419721591
0.875 46 0.660946271050521
0 46 0.541531121231837
0.125 46 0.569931848235174
0.25 46 0.589075711925357
0.375 46 0.608300907911803
0.5 46 0.621779580152672
0.625 46 0.635789352782404
0.75 46 0.648272419721591
0.875 46 0.660946271050521
0 46 0.541531121231837
0.125 46 0.569931848235174
0.25 46 0.589075711925357
0.375 46 0.608300907911803
0.5 46 0.621779580152672
0.625 46 0.635789352782404
0.75 46 0.648272419721591
0.875 46 0.660946271050521
0 46 0.541531121231837
0.125 46 0.569931848235174
0.25 46 0.589075711925357
0.375 46 0.608300907911803
0.5 46 0.621779580152672
0.625 46 0.635789352782404
0.75 46 0.648272419721591
0.875 46 0.660946271050521
0 46 0.541531121231837
0.125 46 0.569931848235174
0.25 46 0.589075711925357
0.375 46 0.608300907911803
0.5 46 0.621779580152672
0.625 46 0.635789352782404
0.75 46 0.648272419721591
0.875 46 0.660946271050521
0 47 0.556386900889178
0.125 47 0.58386735835622
0.25 47 0.602390902906016
0.375 47 0.620993144339448
0.5 47 0.634035066793893
0.625 47 0.64759088037673
0.75 47 0.659669458155399
0.875 47 0.671932638331997
0 47 0.556386900889178
0.125 47 0.58386735835622
0.25 47 0.602390902906016
0.375 47 0.620993144339448
0.5 47 0.634035066793893
0.625 47 0.64759088037673
0.75 47 0.659669458155399
0.875 47 0.671932638331997
0 47 0.556386900889178
0.125 47 0.58386735835622
0.25 47 0.602390902906016
0.375 47 0.620993144339448
0.5 47 0.634035066793893
0.625 47 0.64759088037673
0.75 47 0.659669458155399
0.875 47 0.671932638331997
0 47 0.556386900889178
0.125 47 0.58386735835622
0.25 47 0.602390902906016
0.375 47 0.620993144339448
0.5 47 0.634035066793893
0.625 47 0.64759088037673
0.75 47 0.659669458155399
0.875 47 0.671932638331997
0 47 0.556386900889178
0.125 47 0.58386735835622
0.25 47 0.602390902906016
0.375 47 0.620993144339448
0.5 47 0.634035066793893
0.625 47 0.64759088037673
0.75 47 0.659669458155399
0.875 47 0.671932638331997
0 48 0.557145955324225
0.125 48 0.584579391720069
0.25 48 0.603071241131305
0.375 48 0.621641652770057
0.5 48 0.634661259541985
0.625 48 0.648193878137024
0.75 48 0.660251788586324
0.875 48 0.672493985565357
0 48 0.557145955324225
0.125 48 0.584579391720069
0.25 48 0.603071241131305
0.375 48 0.621641652770057
0.5 48 0.634661259541985
0.625 48 0.648193878137024
0.75 48 0.660251788586324
0.875 48 0.672493985565357
0 48 0.557145955324225
0.125 48 0.584579391720069
0.25 48 0.603071241131305
0.375 48 0.621641652770057
0.5 48 0.634661259541985
0.625 48 0.648193878137024
0.75 48 0.660251788586324
0.875 48 0.672493985565357
0 48 0.557145955324225
0.125 48 0.584579391720069
0.25 48 0.603071241131305
0.375 48 0.621641652770057
0.5 48 0.634661259541985
0.625 48 0.648193878137024
0.75 48 0.660251788586324
0.875 48 0.672493985565357
0 48 0.557145955324225
0.125 48 0.584579391720069
0.25 48 0.603071241131305
0.375 48 0.621641652770057
0.5 48 0.634661259541985
0.625 48 0.648193878137024
0.75 48 0.660251788586324
0.875 48 0.672493985565357
0 49 0.572001734981566
0.125 49 0.598514901841115
0.25 49 0.616386432111964
0.375 49 0.634333889197702
0.5 49 0.646916746183206
0.625 49 0.65999540573135
0.75 49 0.671648827020132
0.875 49 0.683480352846832
0 49 0.572001734981566
0.125 49 0.598514901841115
0.25 49 0.616386432111964
0.375 49 0.634333889197702
0.5 49 0.646916746183206
0.625 49 0.65999540573135
0.75 49 0.671648827020132
0.875 49 0.683480352846832
0 49 0.572001734981566
0.125 49 0.598514901841115
0.25 49 0.616386432111964
0.375 49 0.634333889197702
0.5 49 0.646916746183206
0.625 49 0.65999540573135
0.75 49 0.671648827020132
0.875 49 0.683480352846832
0 49 0.572001734981566
0.125 49 0.598514901841115
0.25 49 0.616386432111964
0.375 49 0.634333889197702
0.5 49 0.646916746183206
0.625 49 0.65999540573135
0.75 49 0.671648827020132
0.875 49 0.683480352846832
0 49 0.572001734981566
0.125 49 0.598514901841115
0.25 49 0.616386432111964
0.375 49 0.634333889197702
0.5 49 0.646916746183206
0.625 49 0.65999540573135
0.75 49 0.671648827020132
0.875 49 0.683480352846832
0 50 0.572760789416612
0.125 50 0.599226935204964
0.25 50 0.617066770337253
0.375 50 0.634982397628312
0.5 50 0.647542938931298
0.625 50 0.660598403491644
0.75 50 0.672231157451057
0.875 50 0.684041700080192
0 50 0.572760789416612
0.125 50 0.599226935204964
0.25 50 0.617066770337253
0.375 50 0.634982397628312
0.5 50 0.647542938931298
0.625 50 0.660598403491644
0.75 50 0.672231157451057
0.875 50 0.684041700080192
0 50 0.572760789416612
0.125 50 0.599226935204964
0.25 50 0.617066770337253
0.375 50 0.634982397628312
0.5 50 0.647542938931298
0.625 50 0.660598403491644
0.75 50 0.672231157451057
0.875 50 0.684041700080192
0 50 0.572760789416612
0.125 50 0.599226935204964
0.25 50 0.617066770337253
0.375 50 0.634982397628312
0.5 50 0.647542938931298
0.625 50 0.660598403491644
0.75 50 0.672231157451057
0.875 50 0.684041700080192
0 50 0.572760789416612
0.125 50 0.599226935204964
0.25 50 0.617066770337253
0.375 50 0.634982397628312
0.5 50 0.647542938931298
0.625 50 0.660598403491644
0.75 50 0.672231157451057
0.875 50 0.684041700080192
0 51 0.558591773295742
0.125 51 0.585935645746448
0.25 51 0.604367123465189
0.375 51 0.6228769069236
0.5 51 0.635854007633588
0.625 51 0.649342445299489
0.75 51 0.661360989407132
0.875 51 0.673563218390805
0 51 0.558591773295742
0.125 51 0.585935645746448
0.25 51 0.604367123465189
0.375 51 0.6228769069236
0.5 51 0.635854007633588
0.625 51 0.649342445299489
0.75 51 0.661360989407132
0.875 51 0.673563218390805
0 51 0.558591773295742
0.125 51 0.585935645746448
0.25 51 0.604367123465189
0.375 51 0.6228769069236
0.5 51 0.635854007633588
0.625 51 0.649342445299489
0.75 51 0.661360989407132
0.875 51 0.673563218390805
0 51 0.558591773295742
0.125 51 0.585935645746448
0.25 51 0.604367123465189
0.375 51 0.6228769069236
0.5 51 0.635854007633588
0.625 51 0.649342445299489
0.75 51 0.661360989407132
0.875 51 0.673563218390805
0 51 0.558591773295742
0.125 51 0.585935645746448
0.25 51 0.604367123465189
0.375 51 0.6228769069236
0.5 51 0.635854007633588
0.625 51 0.649342445299489
0.75 51 0.661360989407132
0.875 51 0.673563218390805
0 52 0.558555627846454
0.125 52 0.585901739395789
0.25 52 0.604334726406842
0.375 52 0.622846025569761
0.5 52 0.635824188931298
0.625 52 0.649313731120427
0.75 52 0.661333259386612
0.875 52 0.673536487570168
0 52 0.558555627846454
0.125 52 0.585901739395789
0.25 52 0.604334726406842
0.375 52 0.622846025569761
0.5 52 0.635824188931298
0.625 52 0.649313731120427
0.75 52 0.661333259386612
0.875 52 0.673536487570168
0 52 0.558555627846454
0.125 52 0.585901739395789
0.25 52 0.604334726406842
0.375 52 0.622846025569761
0.5 52 0.635824188931298
0.625 52 0.649313731120427
0.75 52 0.661333259386612
0.875 52 0.673536487570168
0 52 0.558555627846454
0.125 52 0.585901739395789
0.25 52 0.604334726406842
0.375 52 0.622846025569761
0.5 52 0.635824188931298
0.625 52 0.649313731120427
0.75 52 0.661333259386612
0.875 52 0.673536487570168
0 52 0.558555627846454
0.125 52 0.585901739395789
0.25 52 0.604334726406842
0.375 52 0.622846025569761
0.5 52 0.635824188931298
0.625 52 0.649313731120427
0.75 52 0.661333259386612
0.875 52 0.673536487570168
0 53 0.544422757174872
0.125 53 0.572644356287933
0.25 53 0.591667476593125
0.375 53 0.610771416218887
0.5 53 0.624165076335878
0.625 53 0.638086487107334
0.75 53 0.650490821363208
0.875 53 0.663084736701417
0 53 0.544422757174872
0.125 53 0.572644356287933
0.25 53 0.591667476593125
0.375 53 0.610771416218887
0.5 53 0.624165076335878
0.625 53 0.638086487107334
0.75 53 0.650490821363208
0.875 53 0.663084736701417
0 53 0.544422757174872
0.125 53 0.572644356287933
0.25 53 0.591667476593125
0.375 53 0.610771416218887
0.5 53 0.624165076335878
0.625 53 0.638086487107334
0.75 53 0.650490821363208
0.875 53 0.663084736701417
0 53 0.544422757174872
0.125 53 0.572644356287933
0.25 53 0.591667476593125
0.375 53 0.610771416218887
0.5 53 0.624165076335878
0.625 53 0.638086487107334
0.75 53 0.650490821363208
0.875 53 0.663084736701417
0 53 0.544422757174872
0.125 53 0.572644356287933
0.25 53 0.591667476593125
0.375 53 0.610771416218887
0.5 53 0.624165076335878
0.625 53 0.638086487107334
0.75 53 0.650490821363208
0.875 53 0.663084736701417
0 54 0.544386611725584
0.125 54 0.572610449937273
0.25 54 0.591635079534778
0.375 54 0.610740534865049
0.5 54 0.624135257633588
0.625 54 0.638057772928272
0.75 54 0.650463091342688
0.875 54 0.663058005880781
0 54 0.544386611725584
0.125 54 0.572610449937273
0.25 54 0.591635079534778
0.375 54 0.610740534865049
0.5 54 0.624135257633588
0.625 54 0.638057772928272
0.75 54 0.650463091342688
0.875 54 0.663058005880781
0 54 0.544386611725584
0.125 54 0.572610449937273
0.25 54 0.591635079534778
0.375 54 0.610740534865049
0.5 54 0.624135257633588
0.625 54 0.638057772928272
0.75 54 0.650463091342688
0.875 54 0.663058005880781
0 54 0.544386611725584
0.125 54 0.572610449937273
0.25 54 0.591635079534778
0.375 54 0.610740534865049
0.5 54 0.624135257633588
0.625 54 0.638057772928272
0.75 54 0.650463091342688
0.875 54 0.663058005880781
0 54 0.544386611725584
0.125 54 0.572610449937273
0.25 54 0.591635079534778
0.375 54 0.610740534865049
0.5 54 0.624135257633588
0.625 54 0.638057772928272
0.75 54 0.650463091342688
0.875 54 0.663058005880781
0 55 0.530253741054001
0.125 55 0.559353066829417
0.25 55 0.578967829721061
0.375 55 0.598665925514175
0.5 55 0.612476145038168
0.625 55 0.626830528915178
0.75 55 0.639620653319283
0.875 55 0.652606255012029
0 55 0.530253741054001
0.125 55 0.559353066829417
0.25 55 0.578967829721061
0.375 55 0.598665925514175
0.5 55 0.612476145038168
0.625 55 0.626830528915178
0.75 55 0.639620653319283
0.875 55 0.652606255012029
0 55 0.530253741054001
0.125 55 0.559353066829417
0.25 55 0.578967829721061
0.375 55 0.598665925514175
0.5 55 0.612476145038168
0.625 55 0.626830528915178
0.75 55 0.639620653319283
0.875 55 0.652606255012029
0 55 0.530253741054001
0.125 55 0.559353066829417
0.25 55 0.578967829721061
0.375 55 0.598665925514175
0.5 55 0.612476145038168
0.625 55 0.626830528915178
0.75 55 0.639620653319283
0.875 55 0.652606255012029
0 55 0.530253741054001
0.125 55 0.559353066829417
0.25 55 0.578967829721061
0.375 55 0.598665925514175
0.5 55 0.612476145038168
0.625 55 0.626830528915178
0.75 55 0.639620653319283
0.875 55 0.652606255012029
0 56 0.516084724933131
0.125 56 0.546061777370902
0.25 56 0.566268182848997
0.375 56 0.586560434809462
0.5 56 0.600787213740458
0.625 56 0.615574570723023
0.75 56 0.628750485275359
0.875 56 0.642127773322641
0 56 0.516084724933131
0.125 56 0.546061777370902
0.25 56 0.566268182848997
0.375 56 0.586560434809462
0.5 56 0.600787213740458
0.625 56 0.615574570723023
0.75 56 0.628750485275359
0.875 56 0.642127773322641
0 56 0.516084724933131
0.125 56 0.546061777370902
0.25 56 0.566268182848997
0.375 56 0.586560434809462
0.5 56 0.600787213740458
0.625 56 0.615574570723023
0.75 56 0.628750485275359
0.875 56 0.642127773322641
0 56 0.516084724933131
0.125 56 0.546061777370902
0.25 56 0.566268182848997
0.375 56 0.586560434809462
0.5 56 0.600787213740458
0.625 56 0.615574570723023
0.75 56 0.628750485275359
0.875 56 0.642127773322641
0 56 0.516084724933131
0.125 56 0.546061777370902
0.25 56 0.566268182848997
0.375 56 0.586560434809462
0.5 56 0.600787213740458
0.625 56 0.615574570723023
0.75 56 0.628750485275359
0.875 56 0.642127773322641
0 57 0.516048579483843
0.125 57 0.546027871020242
0.25 57 0.56623578579065
0.375 57 0.586529553455624
0.5 57 0.600757395038168
0.625 57 0.615545856543961
0.75 57 0.628722755254839
0.875 57 0.642101042502005
0 57 0.516048579483843
0.125 57 0.546027871020242
0.25 57 0.56623578579065
0.375 57 0.586529553455624
0.5 57 0.600757395038168
0.625 57 0.615545856543961
0.75 57 0.628722755254839
0.875 57 0.642101042502005
0 57 0.516048579483843
0.125 57 0.546027871020242
0.25 57 0.56623578579065
0.375 57 0.586529553455624
0.5 57 0.600757395038168
0.625 57 0.615545856543961
0.75 57 0.628722755254839
0.875 57 0.642101042502005
0 57 0.516048579483843
0.125 57 0.546027871020242
0.25 57 0.56623578579065
0.375 57 0.586529553455624
0.5 57 0.600757395038168
0.625 57 0.615545856543961
0.75 57 0.628722755254839
0.875 57 0.642101042502005
0 57 0.516048579483843
0.125 57 0.546027871020242
0.25 57 0.56623578579065
0.375 57 0.586529553455624
0.5 57 0.600757395038168
0.625 57 0.615545856543961
0.75 57 0.628722755254839
0.875 57 0.642101042502005
0 58 0.501915708812261
0.125 58 0.532770487912386
0.25 58 0.553568535976933
0.375 58 0.57445494410475
0.5 58 0.589098282442748
0.625 58 0.604318612530868
0.75 58 0.617880317231435
0.875 58 0.631649291633253
0 58 0.501915708812261
0.125 58 0.532770487912386
0.25 58 0.553568535976933
0.375 58 0.57445494410475
0.5 58 0.589098282442748
0.625 58 0.604318612530868
0.75 58 0.617880317231435
0.875 58 0.631649291633253
0 58 0.501915708812261
0.125 58 0.532770487912386
0.25 58 0.553568535976933
0.375 58 0.57445494410475
0.5 58 0.589098282442748
0.625 58 0.604318612530868
0.75 58 0.617880317231435
0.875 58 0.631649291633253
0 58 0.501915708812261
0.125 58 0.532770487912386
0.25 58 0.553568535976933
0.375 58 0.57445494410475
0.5 58 0.589098282442748
0.625 58 0.604318612530868
0.75 58 0.617880317231435
0.875 58 0.631649291633253
0 58 0.501915708812261
0.125 58 0.532770487912386
0.25 58 0.553568535976933
0.375 58 0.57445494410475
0.5 58 0.589098282442748
0.625 58 0.604318612530868
0.75 58 0.617880317231435
0.875 58 0.631649291633253
0 59 0.501879563362973
0.125 59 0.532736581561727
0.25 59 0.553536138918586
0.375 59 0.574424062750911
0.5 59 0.589068463740458
0.625 59 0.604289898351806
0.75 59 0.617852587210915
0.875 59 0.631622560812617
0 59 0.501879563362973
0.125 59 0.532736581561727
0.25 59 0.553536138918586
0.375 59 0.574424062750911
0.5 59 0.589068463740458
0.625 59 0.604289898351806
0.75 59 0.617852587210915
0.875 59 0.631622560812617
0 59 0.501879563362973
0.125 59 0.532736581561727
0.25 59 0.553536138918586
0.375 59 0.574424062750911
0.5 59 0.589068463740458
0.625 59 0.604289898351806
0.75 59 0.617852587210915
0.875 59 0.631622560812617
0 59 0.501879563362973
0.125 59 0.532736581561727
0.25 59 0.553536138918586
0.375 59 0.574424062750911
0.5 59 0.589068463740458
0.625 59 0.604289898351806
0.75 59 0.617852587210915
0.875 59 0.631622560812617
0 59 0.501879563362973
0.125 59 0.532736581561727
0.25 59 0.553536138918586
0.375 59 0.574424062750911
0.5 59 0.589068463740458
0.625 59 0.604289898351806
0.75 59 0.617852587210915
0.875 59 0.631622560812617
0 60 0.487710547242102
0.125 60 0.519445292103211
0.25 60 0.540836492046522
0.375 60 0.562318572046199
0.5 60 0.577379532442748
0.625 60 0.593033940159651
0.75 60 0.60698241916699
0.875 60 0.621144079123229
0 60 0.487710547242102
0.125 60 0.519445292103211
0.25 60 0.540836492046522
0.375 60 0.562318572046199
0.5 60 0.577379532442748
0.625 60 0.593033940159651
0.75 60 0.60698241916699
0.875 60 0.621144079123229
0 60 0.487710547242102
0.125 60 0.519445292103211
0.25 60 0.540836492046522
0.375 60 0.562318572046199
0.5 60 0.577379532442748
0.625 60 0.593033940159651
0.75 60 0.60698241916699
0.875 60 0.621144079123229
0 60 0.487710547242102
0.125 60 0.519445292103211
0.25 60 0.540836492046522
0.375 60 0.562318572046199
0.5 60 0.577379532442748
0.625 60 0.593033940159651
0.75 60 0.60698241916699
0.875 60 0.621144079123229
0 60 0.487710547242102
0.125 60 0.519445292103211
0.25 60 0.540836492046522
0.375 60 0.562318572046199
0.5 60 0.577379532442748
0.625 60 0.593033940159651
0.75 60 0.60698241916699
0.875 60 0.621144079123229
0 61 0.47357767657052
0.125 61 0.506187908995355
0.25 61 0.528169242232805
0.375 61 0.550243962695325
0.5 61 0.565720419847328
0.625 61 0.581806696146557
0.75 61 0.596139981143586
0.875 61 0.610692328254477
0 61 0.47357767657052
0.125 61 0.506187908995355
0.25 61 0.528169242232805
0.375 61 0.550243962695325
0.5 61 0.565720419847328
0.625 61 0.581806696146557
0.75 61 0.596139981143586
0.875 61 0.610692328254477
0 61 0.47357767657052
0.125 61 0.506187908995355
0.25 61 0.528169242232805
0.375 61 0.550243962695325
0.5 61 0.565720419847328
0.625 61 0.581806696146557
0.75 61 0.596139981143586
0.875 61 0.610692328254477
0 61 0.47357767657052
0.125 61 0.506187908995355
0.25 61 0.528169242232805
0.375 61 0.550243962695325
0.5 61 0.565720419847328
0.625 61 0.581806696146557
0.75 61 0.596139981143586
0.875 61 0.610692328254477
0 61 0.47357767657052
0.125 61 0.506187908995355
0.25 61 0.528169242232805
0.375 61 0.550243962695325
0.5 61 0.565720419847328
0.625 61 0.581806696146557
0.75 61 0.596139981143586
0.875 61 0.610692328254477
0 62 0.473541531121232
0.125 62 0.506154002644695
0.25 62 0.528136845174458
0.375 62 0.550213081341486
0.5 62 0.565690601145038
0.625 62 0.581777981967496
0.75 62 0.596112251123066
0.875 62 0.610665597433841
0 62 0.473541531121232
0.125 62 0.506154002644695
0.25 62 0.528136845174458
0.375 62 0.550213081341486
0.5 62 0.565690601145038
0.625 62 0.581777981967496
0.75 62 0.596112251123066
0.875 62 0.610665597433841
0 62 0.473541531121232
0.125 62 0.506154002644695
0.25 62 0.528136845174458
0.375 62 0.550213081341486
0.5 62 0.565690601145038
0.625 62 0.581777981967496
0.75 62 0.596112251123066
0.875 62 0.610665597433841
0 62 0.473541531121232
0.125 62 0.506154002644695
0.25 62 0.528136845174458
0.375 62 0.550213081341486
0.5 62 0.565690601145038
0.625 62 0.581777981967496
0.75 62 0.596112251123066
0.875 62 0.610665597433841
0 62 0.473541531121232
0.125 62 0.506154002644695
0.25 62 0.528136845174458
0.375 62 0.550213081341486
0.5 62 0.565690601145038
0.625 62 0.581777981967496
0.75 62 0.596112251123066
0.875 62 0.610665597433841
0 63 0.459408660449649
0.125 63 0.492896619536839
0.25 63 0.515469595360741
0.375 63 0.538138471990612
0.5 63 0.554031488549618
0.625 63 0.570550737954402
0.75 63 0.585269813099662
0.875 63 0.60021384656509
0 63 0.459408660449649
0.125 63 0.492896619536839
0.25 63 0.515469595360741
0.375 63 0.538138471990612
0.5 63 0.554031488549618
0.625 63 0.570550737954402
0.75 63 0.585269813099662
0.875 63 0.60021384656509
0 63 0.459408660449649
0.125 63 0.492896619536839
0.25 63 0.515469595360741
0.375 63 0.538138471990612
0.5 63 0.554031488549618
0.625 63 0.570550737954402
0.75 63 0.585269813099662
0.875 63 0.60021384656509
0 63 0.459408660449649
0.125 63 0.492896619536839
0.25 63 0.515469595360741
0.375 63 0.538138471990612
0.5 63 0.554031488549618
0.625 63 0.570550737954402
0.75 63 0.585269813099662
0.875 63 0.60021384656509
0 63 0.459408660449649
0.125 63 0.492896619536839
0.25 63 0.515469595360741
0.375 63 0.538138471990612
0.5 63 0.554031488549618
0.625 63 0.570550737954402
0.75 63 0.585269813099662
0.875 63 0.60021384656509
0 64 0.445239644328779
0.125 64 0.479605330078324
0.25 64 0.502769948488677
0.375 64 0.5260329812859
0.5 64 0.542342557251908
0.625 64 0.559294779762247
0.75 64 0.574399645055737
0.875 64 0.589735364875702
0 64 0.445239644328779
0.125 64 0.479605330078324
0.25 64 0.502769948488677
0.375 64 0.5260329812859
0.5 64 0.542342557251908
0.625 64 0.559294779762247
0.75 64 0.574399645055737
0.875 64 0.589735364875702
0 64 0.445239644328779
0.125 64 0.479605330078324
0.25 64 0.502769948488677
0.375 64 0.5260329812859
0.5 64 0.542342557251908
0.625 64 0.559294779762247
0.75 64 0.574399645055737
0.875 64 0.589735364875702
0 64 0.445239644328779
0.125 64 0.479605330078324
0.25 64 0.502769948488677
0.375 64 0.5260329812859
0.5 64 0.542342557251908
0.625 64 0.559294779762247
0.75 64 0.574399645055737
0.875 64 0.589735364875702
0 64 0.445239644328779
0.125 64 0.479605330078324
0.25 64 0.502769948488677
0.375 64 0.5260329812859
0.5 64 0.542342557251908
0.625 64 0.559294779762247
0.75 64 0.574399645055737
0.875 64 0.589735364875702
0 65 0.445239644328779
0.125 65 0.479605330078324
0.25 65 0.502769948488677
0.375 65 0.5260329812859
0.5 65 0.542342557251908
0.625 65 0.559294779762247
0.75 65 0.574399645055737
0.875 65 0.589735364875702
0 65 0.445239644328779
0.125 65 0.479605330078324
0.25 65 0.502769948488677
0.375 65 0.5260329812859
0.5 65 0.542342557251908
0.625 65 0.559294779762247
0.75 65 0.574399645055737
0.875 65 0.589735364875702
0 65 0.445239644328779
0.125 65 0.479605330078324
0.25 65 0.502769948488677
0.375 65 0.5260329812859
0.5 65 0.542342557251908
0.625 65 0.559294779762247
0.75 65 0.574399645055737
0.875 65 0.589735364875702
0 65 0.445239644328779
0.125 65 0.479605330078324
0.25 65 0.502769948488677
0.375 65 0.5260329812859
0.5 65 0.542342557251908
0.625 65 0.559294779762247
0.75 65 0.574399645055737
0.875 65 0.589735364875702
0 65 0.445239644328779
0.125 65 0.479605330078324
0.25 65 0.502769948488677
0.375 65 0.5260329812859
0.5 65 0.542342557251908
0.625 65 0.559294779762247
0.75 65 0.574399645055737
0.875 65 0.589735364875702
0 66 0.431070628207909
0.125 66 0.466314040619808
0.25 66 0.490070301616613
0.375 66 0.513927490581187
0.5 66 0.530653625954199
0.625 66 0.548038821570091
0.75 66 0.563529477011813
0.875 66 0.579256883186314
0 66 0.431070628207909
0.125 66 0.466314040619808
0.25 66 0.490070301616613
0.375 66 0.513927490581187
0.5 66 0.530653625954199
0.625 66 0.548038821570091
0.75 66 0.563529477011813
0.875 66 0.579256883186314
0 66 0.431070628207909
0.125 66 0.466314040619808
0.25 66 0.490070301616613
0.375 66 0.513927490581187
0.5 66 0.530653625954199
0.625 66 0.548038821570091
0.75 66 0.563529477011813
0.875 66 0.579256883186314
0 66 0.431070628207909
0.125 66 0.466314040619808
0.25 66 0.490070301616613
0.375 66 0.513927490581187
0.5 66 0.530653625954199
0.625 66 0.548038821570091
0.75 66 0.563529477011813
0.875 66 0.579256883186314
0 66 0.431070628207909
0.125 66 0.466314040619808
0.25 66 0.490070301616613
0.375 66 0.513927490581187
0.5 66 0.530653625954199
0.625 66 0.548038821570091
0.75 66 0.563529477011813
0.875 66 0.579256883186314
0 67 0.431034482758621
0.125 67 0.466280134269149
0.25 67 0.490037904558266
0.375 67 0.513896609227348
0.5 67 0.530623807251908
0.625 67 0.54801010739103
0.75 67 0.563501746991293
0.875 67 0.579230152365678
0 67 0.431034482758621
0.125 67 0.466280134269149
0.25 67 0.490037904558266
0.375 67 0.513896609227348
0.5 67 0.530623807251908
0.625 67 0.54801010739103
0.75 67 0.563501746991293
0.875 67 0.579230152365678
0 67 0.431034482758621
0.125 67 0.466280134269149
0.25 67 0.490037904558266
0.375 67 0.513896609227348
0.5 67 0.530623807251908
0.625 67 0.54801010739103
0.75 67 0.563501746991293
0.875 67 0.579230152365678
0 67 0.431034482758621
0.125 67 0.466280134269149
0.25 67 0.490037904558266
0.375 67 0.513896609227348
0.5 67 0.530623807251908
0.625 67 0.54801010739103
0.75 67 0.563501746991293
0.875 67 0.579230152365678
0 67 0.431034482758621
0.125 67 0.466280134269149
0.25 67 0.490037904558266
0.375 67 0.513896609227348
0.5 67 0.530623807251908
0.625 67 0.54801010739103
0.75 67 0.563501746991293
0.875 67 0.579230152365678
0 68 0.416901612087038
0.125 68 0.453022751161293
0.25 68 0.477370654744549
0.375 68 0.501821999876475
0.5 68 0.518964694656489
0.625 68 0.536782863377936
0.75 68 0.552659308967889
0.875 68 0.568778401496926
0 68 0.416901612087038
0.125 68 0.453022751161293
0.25 68 0.477370654744549
0.375 68 0.501821999876475
0.5 68 0.518964694656489
0.625 68 0.536782863377936
0.75 68 0.552659308967889
0.875 68 0.568778401496926
0 68 0.416901612087038
0.125 68 0.453022751161293
0.25 68 0.477370654744549
0.375 68 0.501821999876475
0.5 68 0.518964694656489
0.625 68 0.536782863377936
0.75 68 0.552659308967889
0.875 68 0.568778401496926
0 68 0.416901612087038
0.125 68 0.453022751161293
0.25 68 0.477370654744549
0.375 68 0.501821999876475
0.5 68 0.518964694656489
0.625 68 0.536782863377936
0.75 68 0.552659308967889
0.875 68 0.568778401496926
0 68 0.416901612087038
0.125 68 0.453022751161293
0.25 68 0.477370654744549
0.375 68 0.501821999876475
0.5 68 0.518964694656489
0.625 68 0.536782863377936
0.75 68 0.552659308967889
0.875 68 0.568778401496926
0 69 0.402732595966168
0.125 69 0.439731461702777
0.25 69 0.464671007872485
0.375 69 0.489716509171762
0.5 69 0.507275763358779
0.625 69 0.525526905185781
0.75 69 0.541789140923964
0.875 69 0.558299919807538
0 69 0.402732595966168
0.125 69 0.439731461702777
0.25 69 0.464671007872485
0.375 69 0.489716509171762
0.5 69 0.507275763358779
0.625 69 0.525526905185781
0.75 69 0.541789140923964
0.875 69 0.558299919807538
0 69 0.402732595966168
0.125 69 0.439731461702777
0.25 69 0.464671007872485
0.375 69 0.489716509171762
0.5 69 0.507275763358779
0.625 69 0.525526905185781
0.75 69 0.541789140923964
0.875 69 0.558299919807538
0 69 0.402732595966168
0.125 69 0.439731461702777
0.25 69 0.464671007872485
0.375 69 0.489716509171762
0.5 69 0.507275763358779
0.625 69 0.525526905185781
0.75 69 0.541789140923964
0.875 69 0.558299919807538
0 69 0.402732595966168
0.125 69 0.439731461702777
0.25 69 0.464671007872485
0.375 69 0.489716509171762
0.5 69 0.507275763358779
0.625 69 0.525526905185781
0.75 69 0.541789140923964
0.875 69 0.558299919807538
0 70 0.402732595966168
0.125 70 0.439731461702777
0.25 70 0.464671007872485
0.375 70 0.489716509171762
0.5 70 0.507275763358779
0.625 70 0.525526905185781
0.75 70 0.541789140923964
0.875 70 0.558299919807538
0 70 0.402732595966168
0.125 70 0.439731461702777
0.25 70 0.464671007872485
0.375 70 0.489716509171762
0.5 70 0.507275763358779
0.625 70 0.525526905185781
0.75 70 0.541789140923964
0.875 70 0.558299919807538
0 70 0.402732595966168
0.125 70 0.439731461702777
0.25 70 0.464671007872485
0.375 70 0.489716509171762
0.5 70 0.507275763358779
0.625 70 0.525526905185781
0.75 70 0.541789140923964
0.875 70 0.558299919807538
0 70 0.402732595966168
0.125 70 0.439731461702777
0.25 70 0.464671007872485
0.375 70 0.489716509171762
0.5 70 0.507275763358779
0.625 70 0.525526905185781
0.75 70 0.541789140923964
0.875 70 0.558299919807538
0 70 0.402732595966168
0.125 70 0.439731461702777
0.25 70 0.464671007872485
0.375 70 0.489716509171762
0.5 70 0.507275763358779
0.625 70 0.525526905185781
0.75 70 0.541789140923964
0.875 70 0.558299919807538
0 71 0.388563579845297
0.125 71 0.426440172244261
0.25 71 0.451971361000421
0.375 71 0.47761101846705
0.5 71 0.495586832061069
0.625 71 0.514270946993625
0.75 71 0.53091897288004
0.875 71 0.54782143811815
0 71 0.388563579845297
0.125 71 0.426440172244261
0.25 71 0.451971361000421
0.375 71 0.47761101846705
0.5 71 0.495586832061069
0.625 71 0.514270946993625
0.75 71 0.53091897288004
0.875 71 0.54782143811815
0 71 0.388563579845297
0.125 71 0.426440172244261
0.25 71 0.451971361000421
0.375 71 0.47761101846705
0.5 71 0.495586832061069
0.625 71 0.514270946993625
0.75 71 0.53091897288004
0.875 71 0.54782143811815
0 71 0.388563579845297
0.125 71 0.426440172244261
0.25 71 0.451971361000421
0.375 71 0.47761101846705
0.5 71 0.495586832061069
0.625 71 0.514270946993625
0.75 71 0.53091897288004
0.875 71 0.54782143811815
0 71 0.388563579845297
0.125 71 0.426440172244261
0.25 71 0.451971361000421
0.375 71 0.47761101846705
0.5 71 0.495586832061069
0.625 71 0.514270946993625
0.75 71 0.53091897288004
0.875 71 0.54782143811815
0 72 0.38852743439601
0.125 72 0.426406265893602
0.25 72 0.451938963942074
0.375 72 0.477580137113211
0.5 72 0.495557013358779
0.625 72 0.514242232814564
0.75 72 0.53089124285952
0.875 72 0.547794707297514
0 72 0.38852743439601
0.125 72 0.426406265893602
0.25 72 0.451938963942074
0.375 72 0.477580137113211
0.5 72 0.495557013358779
0.625 72 0.514242232814564
0.75 72 0.53089124285952
0.875 72 0.547794707297514
0 72 0.38852743439601
0.125 72 0.426406265893602
0.25 72 0.451938963942074
0.375 72 0.477580137113211
0.5 72 0.495557013358779
0.625 72 0.514242232814564
0.75 72 0.53089124285952
0.875 72 0.547794707297514
0 72 0.38852743439601
0.125 72 0.426406265893602
0.25 72 0.451938963942074
0.375 72 0.477580137113211
0.5 72 0.495557013358779
0.625 72 0.514242232814564
0.75 72 0.53089124285952
0.875 72 0.547794707297514
0 72 0.38852743439601
0.125 72 0.426406265893602
0.25 72 0.451938963942074
0.375 72 0.477580137113211
0.5 72 0.495557013358779
0.625 72 0.514242232814564
0.75 72 0.53089124285952
0.875 72 0.547794707297514
0 73 0.374394563724427
0.125 73 0.413148882785746
0.25 73 0.439271714128357
0.375 73 0.465505527762337
0.5 73 0.483897900763359
0.625 73 0.50301498880147
0.75 73 0.520048804836116
0.875 73 0.537342956428762
0 73 0.374394563724427
0.125 73 0.413148882785746
0.25 73 0.439271714128357
0.375 73 0.465505527762337
0.5 73 0.483897900763359
0.625 73 0.50301498880147
0.75 73 0.520048804836116
0.875 73 0.537342956428762
0 73 0.374394563724427
0.125 73 0.413148882785746
0.25 73 0.439271714128357
0.375 73 0.465505527762337
0.5 73 0.483897900763359
0.625 73 0.50301498880147
0.75 73 0.520048804836116
0.875 73 0.537342956428762
0 73 0.374394563724427
0.125 73 0.413148882785746
0.25 73 0.439271714128357
0.375 73 0.465505527762337
0.5 73 0.483897900763359
0.625 73 0.50301498880147
0.75 73 0.520048804836116
0.875 73 0.537342956428762
0 73 0.374394563724427
0.125 73 0.413148882785746
0.25 73 0.439271714128357
0.375 73 0.465505527762337
0.5 73 0.483897900763359
0.625 73 0.50301498880147
0.75 73 0.520048804836116
0.875 73 0.537342956428762
0 74 0.360225547603557
0.125 74 0.39985759332723
0.25 74 0.426572067256293
0.375 74 0.453400037057625
0.5 74 0.472208969465649
0.625 74 0.491759030609315
0.75 74 0.509178636792191
0.875 74 0.526864474739374
0 74 0.360225547603557
0.125 74 0.39985759332723
0.25 74 0.426572067256293
0.375 74 0.453400037057625
0.5 74 0.472208969465649
0.625 74 0.491759030609315
0.75 74 0.509178636792191
0.875 74 0.526864474739374
0 74 0.360225547603557
0.125 74 0.39985759332723
0.25 74 0.426572067256293
0.375 74 0.453400037057625
0.5 74 0.472208969465649
0.625 74 0.491759030609315
0.75 74 0.509178636792191
0.875 74 0.526864474739374
0 74 0.360225547603557
0.125 74 0.39985759332723
0.25 74 0.426572067256293
0.375 74 0.453400037057625
0.5 74 0.472208969465649
0.625 74 0.491759030609315
0.75 74 0.509178636792191
0.875 74 0.526864474739374
0 74 0.360225547603557
0.125 74 0.39985759332723
0.25 74 0.426572067256293
0.375 74 0.453400037057625
0.5 74 0.472208969465649
0.625 74 0.491759030609315
0.75 74 0.509178636792191
0.875 74 0.526864474739374
0 75 0.360225547603557
0.125 75 0.39985759332723
0.25 75 0.426572067256293
0.375 75 0.453400037057625
0.5 75 0.472208969465649
0.625 75 0.491759030609315
0.75 75 0.509178636792191
0.875 75 0.526864474739374
0 75 0.360225547603557
0.125 75 0.39985759332723
0.25 75 0.426572067256293
0.375 75 0.453400037057625
0.5 75 0.472208969465649
0.625 75 0.491759030609315
0.75 75 0.509178636792191
0.875 75 0.526864474739374
0 75 0.360225547603557
0.125 75 0.39985759332723
0.25 75 0.426572067256293
0.375 75 0.453400037057625
0.5 75 0.472208969465649
0.625 75 0.491759030609315
0.75 75 0.509178636792191
0.875 75 0.526864474739374
0 75 0.360225547603557
0.125 75 0.39985759332723
0.25 75 0.426572067256293
0.375 75 0.453400037057625
0.5 75 0.472208969465649
0.625 75 0.491759030609315
0.75 75 0.509178636792191
0.875 75 0.526864474739374
0 75 0.360225547603557
0.125 75 0.39985759332723
0.25 75 0.426572067256293
0.375 75 0.453400037057625
0.5 75 0.472208969465649
0.625 75 0.491759030609315
0.75 75 0.509178636792191
0.875 75 0.526864474739374
0 76 0.346056531482686
0.125 76 0.386566303868715
0.25 76 0.413872420384229
0.375 76 0.441294546352912
0.5 76 0.460520038167939
0.625 76 0.48050307241716
0.75 76 0.498308468748267
0.875 76 0.516385993049987
0 76 0.346056531482686
0.125 76 0.386566303868715
0.25 76 0.413872420384229
0.375 76 0.441294546352912
0.5 76 0.460520038167939
0.625 76 0.48050307241716
0.75 76 0.498308468748267
0.875 76 0.516385993049987
0 76 0.346056531482686
0.125 76 0.386566303868715
0.25 76 0.413872420384229
0.375 76 0.441294546352912
0.5 76 0.460520038167939
0.625 76 0.48050307241716
0.75 76 0.498308468748267
0.875 76 0.516385993049987
0 76 0.346056531482686
0.125 76 0.386566303868715
0.25 76 0.413872420384229
0.375 76 0.441294546352912
0.5 76 0.460520038167939
0.625 76 0.48050307241716
0.75 76 0.498308468748267
0.875 76 0.516385993049987
0 76 0.346056531482686
0.125 76 0.386566303868715
0.25 76 0.413872420384229
0.375 76 0.441294546352912
0.5 76 0.460520038167939
0.625 76 0.48050307241716
0.75 76 0.498308468748267
0.875 76 0.516385993049987
0 77 0.346020386033398
0.125 77 0.386532397518055
0.25 77 0.413840023325882
0.375 77 0.441263664999074
0.5 77 0.460490219465649
0.625 77 0.480474358238098
0.75 77 0.498280738727747
0.875 77 0.51635926222935
0 77 0.346020386033398
0.125 77 0.386532397518055
0.25 77 0.413840023325882
0.375 77 0.441263664999074
0.5 77 0.460490219465649
0.625 77 0.480474358238098
0.75 77 0.498280738727747
0.875 77 0.51635926222935
0 77 0.346020386033398
0.125 77 0.386532397518055
0.25 77 0.413840023325882
0.375 77 0.441263664999074
0.5 77 0.460490219465649
0.625 77 0.480474358238098
0.75 77 0.498280738727747
0.875 77 0.51635926222935
0 77 0.346020386033398
0.125 77 0.386532397518055
0.25 77 0.413840023325882
0.375 77 0.441263664999074
0.5 77 0.460490219465649
0.625 77 0.480474358238098
0.75 77 0.498280738727747
0.875 77 0.51635926222935
0 77 0.346020386033398
0.125 77 0.386532397518055
0.25 77 0.413840023325882
0.375 77 0.441263664999074
0.5 77 0.460490219465649
0.625 77 0.480474358238098
0.75 77 0.498280738727747
0.875 77 0.51635926222935
0 78 0.331887515361816
0.125 78 0.373275014410199
0.25 78 0.401172773512165
0.375 78 0.4291890556482
0.5 78 0.448831106870229
0.625 78 0.469247114225004
0.75 78 0.487438300704343
0.875 78 0.505907511360599
0 78 0.331887515361816
0.125 78 0.373275014410199
0.25 78 0.401172773512165
0.375 78 0.4291890556482
0.5 78 0.448831106870229
0.625 78 0.469247114225004
0.75 78 0.487438300704343
0.875 78 0.505907511360599
0 78 0.331887515361816
0.125 78 0.373275014410199
0.25 78 0.401172773512165
0.375 78 0.4291890556482
0.5 78 0.448831106870229
0.625 78 0.469247114225004
0.75 78 0.487438300704343
0.875 78 0.505907511360599
0 78 0.331887515361816
0.125 78 0.373275014410199
0.25 78 0.401172773512165
0.375 78 0.4291890556482
0.5 78 0.448831106870229
0.625 78 0.469247114225004
0.75 78 0.487438300704343
0.875 78 0.505907511360599
0 78 0.331887515361816
0.125 78 0.373275014410199
0.25 78 0.401172773512165
0.375 78 0.4291890556482
0.5 78 0.448831106870229
0.625 78 0.469247114225004
0.75 78 0.487438300704343
0.875 78 0.505907511360599
0 79 0.317718499240946
0.125 79 0.359983724951683
0.25 79 0.388473126640101
0.375 79 0.417083564943487
0.5 79 0.437142175572519
0.625 79 0.457991156032849
0.75 79 0.476568132660418
0.875 79 0.495429029671211
0 79 0.317718499240946
0.125 79 0.359983724951683
0.25 79 0.388473126640101
0.375 79 0.417083564943487
0.5 79 0.437142175572519
0.625 79 0.457991156032849
0.75 79 0.476568132660418
0.875 79 0.495429029671211
0 79 0.317718499240946
0.125 79 0.359983724951683
0.25 79 0.388473126640101
0.375 79 0.417083564943487
0.5 79 0.437142175572519
0.625 79 0.457991156032849
0.75 79 0.476568132660418
0.875 79 0.495429029671211
0 79 0.317718499240946
0.125 79 0.359983724951683
0.25 79 0.388473126640101
0.375 79 0.417083564943487
0.5 79 0.437142175572519
0.625 79 0.457991156032849
0.75 79 0.476568132660418
0.875 79 0.495429029671211
0 79 0.317718499240946
0.125 79 0.359983724951683
0.25 79 0.388473126640101
0.375 79 0.417083564943487
0.5 79 0.437142175572519
0.625 79 0.457991156032849
0.75 79 0.476568132660418
0.875 79 0.495429029671211
0 80 0.317718499240946
0.125 80 0.359983724951683
0.25 80 0.388473126640101
0.375 80 0.417083564943487
0.5 80 0.437142175572519
0.625 80 0.457991156032849
0.75 80 0.476568132660418
0.875 80 0.495429029671211
0 80 0.317718499240946
0.125 80 0.359983724951683
0.25 80 0.388473126640101
0.375 80 0.417083564943487
0.5 80 0.437142175572519
0.625 80 0.457991156032849
0.75 80 0.476568132660418
0.875 80 0.495429029671211
0 80 0.317718499240946
0.125 80 0.359983724951683
0.25 80 0.388473126640101
0.375 80 0.417083564943487
0.5 80 0.437142175572519
0.625 80 0.457991156032849
0.75 80 0.476568132660418
0.875 80 0.495429029671211
0 80 0.317718499240946
0.125 80 0.359983724951683
0.25 80 0.388473126640101
0.375 80 0.417083564943487
0.5 80 0.437142175572519
0.625 80 0.457991156032849
0.75 80 0.476568132660418
0.875 80 0.495429029671211
0 80 0.317718499240946
0.125 80 0.359983724951683
0.25 80 0.388473126640101
0.375 80 0.417083564943487
0.5 80 0.437142175572519
0.625 80 0.457991156032849
0.75 80 0.476568132660418
0.875 80 0.495429029671211
0 81 0.303549483120075
0.125 81 0.346692435493168
0.25 81 0.375773479768037
0.375 81 0.404978074238775
0.5 81 0.425453244274809
0.625 81 0.446735197840694
0.75 81 0.465697964616494
0.875 81 0.484950547981823
0 81 0.303549483120075
0.125 81 0.346692435493168
0.25 81 0.375773479768037
0.375 81 0.404978074238775
0.5 81 0.425453244274809
0.625 81 0.446735197840694
0.75 81 0.465697964616494
0.875 81 0.484950547981823
0 81 0.303549483120075
0.125 81 0.346692435493168
0.25 81 0.375773479768037
0.375 81 0.404978074238775
0.5 81 0.425453244274809
0.625 81 0.446735197840694
0.75 81 0.465697964616494
0.875 81 0.484950547981823
0 81 0.303549483120075
0.125 81 0.346692435493168
0.25 81 0.375773479768037
0.375 81 0.404978074238775
0.5 81 0.425453244274809
0.625 81 0.446735197840694
0.75 81 0.465697964616494
0.875 81 0.484950547981823
0 81 0.303549483120075
0.125 81 0.346692435493168
0.25 81 0.375773479768037
0.375 81 0.404978074238775
0.5 81 0.425453244274809
0.625 81 0.446735197840694
0.75 81 0.465697964616494
0.875 81 0.484950547981823
0 82 0.289380466999205
0.125 82 0.333401146034652
0.25 82 0.363073832895973
0.375 82 0.392872583534062
0.5 82 0.413764312977099
0.625 82 0.435479239648538
0.75 82 0.454827796572569
0.875 82 0.474472066292435
0 82 0.289380466999205
0.125 82 0.333401146034652
0.25 82 0.363073832895973
0.375 82 0.392872583534062
0.5 82 0.413764312977099
0.625 82 0.435479239648538
0.75 82 0.454827796572569
0.875 82 0.474472066292435
0 82 0.289380466999205
0.125 82 0.333401146034652
0.25 82 0.363073832895973
0.375 82 0.392872583534062
0.5 82 0.413764312977099
0.625 82 0.435479239648538
0.75 82 0.454827796572569
0.875 82 0.474472066292435
0 82 0.289380466999205
0.125 82 0.333401146034652
0.25 82 0.363073832895973
0.375 82 0.392872583534062
0.5 82 0.413764312977099
0.625 82 0.435479239648538
0.75 82 0.454827796572569
0.875 82 0.474472066292435
0 82 0.289380466999205
0.125 82 0.333401146034652
0.25 82 0.363073832895973
0.375 82 0.392872583534062
0.5 82 0.413764312977099
0.625 82 0.435479239648538
0.75 82 0.454827796572569
0.875 82 0.474472066292435
0 83 0.289380466999205
0.125 83 0.333401146034652
0.25 83 0.363073832895973
0.375 83 0.392872583534062
0.5 83 0.413764312977099
0.625 83 0.435479239648538
0.75 83 0.454827796572569
0.875 83 0.474472066292435
0 83 0.289380466999205
0.125 83 0.333401146034652
0.25 83 0.363073832895973
0.375 83 0.392872583534062
0.5 83 0.413764312977099
0.625 83 0.435479239648538
0.75 83 0.454827796572569
0.875 83 0.474472066292435
0 83 0.289380466999205
0.125 83 0.333401146034652
0.25 83 0.363073832895973
0.375 83 0.392872583534062
0.5 83 0.413764312977099
0.625 83 0.435479239648538
0.75 83 0.454827796572569
0.875 83 0.474472066292435
0 83 0.289380466999205
0.125 83 0.333401146034652
0.25 83 0.363073832895973
0.375 83 0.392872583534062
0.5 83 0.413764312977099
0.625 83 0.435479239648538
0.75 83 0.454827796572569
0.875 83 0.474472066292435
0 83 0.289380466999205
0.125 83 0.333401146034652
0.25 83 0.363073832895973
0.375 83 0.392872583534062
0.5 83 0.413764312977099
0.625 83 0.435479239648538
0.75 83 0.454827796572569
0.875 83 0.474472066292435
0 84 0.275211450878334
0.125 84 0.320109856576137
0.25 84 0.350374186023909
0.375 84 0.38076709282935
0.5 84 0.402075381679389
0.625 84 0.424223281456383
0.75 84 0.443957628528645
0.875 84 0.463993584603047
0 84 0.275211450878334
0.125 84 0.320109856576137
0.25 84 0.350374186023909
0.375 84 0.38076709282935
0.5 84 0.402075381679389
0.625 84 0.424223281456383
0.75 84 0.443957628528645
0.875 84 0.463993584603047
0 84 0.275211450878334
0.125 84 0.320109856576137
0.25 84 0.350374186023909
0.375 84 0.38076709282935
0.5 84 0.402075381679389
0.625 84 0.424223281456383
0.75 84 0.443957628528645
0.875 84 0.463993584603047
0 84 0.275211450878334
0.125 84 0.320109856576137
0.25 84 0.350374186023909
0.375 84 0.38076709282935
0.5 84 0.402075381679389
0.625 84 0.424223281456383
0.75 84 0.443957628528645
0.875 84 0.463993584603047
0 84 0.275211450878334
0.125 84 0.320109856576137
0.25 84 0.350374186023909
0.375 84 0.38076709282935
0.5 84 0.402075381679389
0.625 84 0.424223281456383
0.75 84 0.443957628528645
0.875 84 0.463993584603047
0 85 0.275211450878334
0.125 85 0.320109856576137
0.25 85 0.350374186023909
0.375 85 0.38076709282935
0.5 85 0.402075381679389
0.625 85 0.424223281456383
0.75 85 0.443957628528645
0.875 85 0.463993584603047
0 85 0.275211450878334
0.125 85 0.320109856576137
0.25 85 0.350374186023909
0.375 85 0.38076709282935
0.5 85 0.402075381679389
0.625 85 0.424223281456383
0.75 85 0.443957628528645
0.875 85 0.463993584603047
0 85 0.275211450878334
0.125 85 0.320109856576137
0.25 85 0.350374186023909
0.375 85 0.38076709282935
0.5 85 0.402075381679389
0.625 85 0.424223281456383
0.75 85 0.443957628528645
0.875 85 0.463993584603047
0 85 0.275211450878334
0.125 85 0.320109856576137
0.25 85 0.350374186023909
0.375 85 0.38076709282935
0.5 85 0.402075381679389
0.625 85 0.424223281456383
0.75 85 0.443957628528645
0.875 85 0.463993584603047
0 85 0.275211450878334
0.125 85 0.320109856576137
0.25 85 0.350374186023909
0.375 85 0.38076709282935
0.5 85 0.402075381679389
0.625 85 0.424223281456383
0.75 85 0.443957628528645
0.875 85 0.463993584603047
0 86 0.261042434757464
0.125 86 0.306818567117621
0.25 86 0.337674539151845
0.375 86 0.368661602124637
0.5 86 0.390386450381679
0.625 86 0.412967323264228
0.75 86 0.433087460484721
0.875 86 0.453515102913659
0 86 0.261042434757464
0.125 86 0.306818567117621
0.25 86 0.337674539151845
0.375 86 0.368661602124637
0.5 86 0.390386450381679
0.625 86 0.412967323264228
0.75 86 0.433087460484721
0.875 86 0.453515102913659
0 86 0.261042434757464
0.125 86 0.306818567117621
0.25 86 0.337674539151845
0.375 86 0.368661602124637
0.5 86 0.390386450381679
0.625 86 0.412967323264228
0.75 86 0.433087460484721
0.875 86 0.453515102913659
0 86 0.261042434757464
0.125 86 0.306818567117621
0.25 86 0.337674539151845
0.375 86 0.368661602124637
0.5 86 0.390386450381679
0.625 86 0.412967323264228
0.75 86 0.433087460484721
0.875 86 0.453515102913659
0 86 0.261042434757464
0.125 86 0.306818567117621
0.25 86 0.337674539151845
0.375 86 0.368661602124637
0.5 86 0.390386450381679
0.625 86 0.412967323264228
0.75 86 0.433087460484721
0.875 86 0.453515102913659
0 87 0.246873418636594
0.125 87 0.293527277659106
0.25 87 0.324974892279781
0.375 87 0.356556111419925
0.5 87 0.378697519083969
0.625 87 0.401711365072073
0.75 87 0.422217292440796
0.875 87 0.443036621224272
0 87 0.246873418636594
0.125 87 0.293527277659106
0.25 87 0.324974892279781
0.375 87 0.356556111419925
0.5 87 0.378697519083969
0.625 87 0.401711365072073
0.75 87 0.422217292440796
0.875 87 0.443036621224272
0 87 0.246873418636594
0.125 87 0.293527277659106
0.25 87 0.324974892279781
0.375 87 0.356556111419925
0.5 87 0.378697519083969
0.625 87 0.401711365072073
0.75 87 0.422217292440796
0.875 87 0.443036621224272
0 87 0.246873418636594
0.125 87 0.293527277659106
0.25 87 0.324974892279781
0.375 87 0.356556111419925
0.5 87 0.378697519083969
0.625 87 0.401711365072073
0.75 87 0.422217292440796
0.875 87 0.443036621224272
0 87 0.246873418636594
0.125 87 0.293527277659106
0.25 87 0.324974892279781
0.375 87 0.356556111419925
0.5 87 0.378697519083969
0.625 87 0.401711365072073
0.75 87 0.422217292440796
0.875 87 0.443036621224272
0 88 0.246873418636594
0.125 88 0.293527277659106
0.25 88 0.324974892279781
0.375 88 0.356556111419925
0.5 88 0.378697519083969
0.625 88 0.401711365072073
0.75 88 0.422217292440796
0.875 88 0.443036621224272
0 88 0.246873418636594
0.125 88 0.293527277659106
0.25 88 0.324974892279781
0.375 88 0.356556111419925
0.5 88 0.378697519083969
0.625 88 0.401711365072073
0.75 88 0.422217292440796
0.875 88 0.443036621224272
0 88 0.246873418636594
0.125 88 0.293527277659106
0.25 88 0.324974892279781
0.375 88 0.356556111419925
0.5 88 0.378697519083969
0.625 88 0.401711365072073
0.75 88 0.422217292440796
0.875 88 0.443036621224272
0 88 0.246873418636594
0.125 88 0.293527277659106
0.25 88 0.324974892279781
0.375 88 0.356556111419925
0.5 88 0.378697519083969
0.625 88 0.401711365072073
0.75 88 0.422217292440796
0.875 88 0.443036621224272
0 88 0.246873418636594
0.125 88 0.293527277659106
0.25 88 0.324974892279781
0.375 88 0.356556111419925
0.5 88 0.378697519083969
0.625 88 0.401711365072073
0.75 88 0.422217292440796
0.875 88 0.443036621224272
0 89 0.232704402515723
0.125 89 0.28023598820059
0.25 89 0.312275245407717
0.375 89 0.344450620715212
0.5 89 0.36700858778626
0.625 89 0.390455406879917
0.75 89 0.411347124396872
0.875 89 0.432558139534884
0 89 0.232704402515723
0.125 89 0.28023598820059
0.25 89 0.312275245407717
0.375 89 0.344450620715212
0.5 89 0.36700858778626
0.625 89 0.390455406879917
0.75 89 0.411347124396872
0.875 89 0.432558139534884
0 89 0.232704402515723
0.125 89 0.28023598820059
0.25 89 0.312275245407717
0.375 89 0.344450620715212
0.5 89 0.36700858778626
0.625 89 0.390455406879917
0.75 89 0.411347124396872
0.875 89 0.432558139534884
0 89 0.232704402515723
0.125 89 0.28023598820059
0.25 89 0.312275245407717
0.375 89 0.344450620715212
0.5 89 0.36700858778626
0.625 89 0.390455406879917
0.75 89 0.411347124396872
0.875 89 0.432558139534884
0 89 0.232704402515723
0.125 89 0.28023598820059
0.25 89 0.312275245407717
0.375 89 0.344450620715212
0.5 89 0.36700858778626
0.625 89 0.390455406879917
0.75 89 0.411347124396872
0.875 89 0.432558139534884
0 90 0.232704402515723
0.125 90 0.28023598820059
0.25 90 0.312275245407717
0.375 90 0.344450620715212
0.5 90 0.36700858778626
0.625 90 0.390455406879917
0.75 90 0.411347124396872
0.875 90 0.432558139534884
0 90 0.232704402515723
0.125 90 0.28023598820059
0.25 90 0.312275245407717
0.375 90 0.344450620715212
0.5 90 0.36700858778626
0.625 90 0.390455406879917
0.75 90 0.411347124396872
0.875 90 0.432558139534884
0 90 0.232704402515723
0.125 90 0.28023598820059
0.25 90 0.312275245407717
0.375 90 0.344450620715212
0.5 90 0.36700858778626
0.625 90 0.390455406879917
0.75 90 0.411347124396872
0.875 90 0.432558139534884
0 90 0.232704402515723
0.125 90 0.28023598820059
0.25 90 0.312275245407717
0.375 90 0.344450620715212
0.5 90 0.36700858778626
0.625 90 0.390455406879917
0.75 90 0.411347124396872
0.875 90 0.432558139534884
0 90 0.232704402515723
0.125 90 0.28023598820059
0.25 90 0.312275245407717
0.375 90 0.344450620715212
0.5 90 0.36700858778626
0.625 90 0.390455406879917
0.75 90 0.411347124396872
0.875 90 0.432558139534884
0 91 0.218535386394853
0.125 91 0.266944698742074
0.25 91 0.299575598535653
0.375 91 0.3323451300105
0.5 91 0.35531965648855
0.625 91 0.379199448687762
0.75 91 0.400476956352948
0.875 91 0.422079657845496
0 91 0.218535386394853
0.125 91 0.266944698742074
0.25 91 0.299575598535653
0.375 91 0.3323451300105
0.5 91 0.35531965648855
0.625 91 0.379199448687762
0.75 91 0.400476956352948
0.875 91 0.422079657845496
0 91 0.218535386394853
0.125 91 0.266944698742074
0.25 91 0.299575598535653
0.375 91 0.3323451300105
0.5 91 0.35531965648855
0.625 91 0.379199448687762
0.75 91 0.400476956352948
0.875 91 0.422079657845496
0 91 0.218535386394853
0.125 91 0.266944698742074
0.25 91 0.299575598535653
0.375 91 0.3323451300105
0.5 91 0.35531965648855
0.625 91 0.379199448687762
0.75 91 0.400476956352948
0.875 91 0.422079657845496
0 91 0.218535386394853
0.125 91 0.266944698742074
0.25 91 0.299575598535653
0.375 91 0.3323451300105
0.5 91 0.35531965648855
0.625 91 0.379199448687762
0.75 91 0.400476956352948
0.875 91 0.422079657845496
0 92 0.204366370273982
0.125 92 0.253653409283559
0.25 92 0.286875951663589
0.375 92 0.320239639305787
0.5 92 0.34363072519084
0.625 92 0.367943490495607
0.75 92 0.389606788309023
0.875 92 0.411601176156108
0 92 0.204366370273982
0.125 92 0.253653409283559
0.25 92 0.286875951663589
0.375 92 0.320239639305787
0.5 92 0.34363072519084
0.625 92 0.367943490495607
0.75 92 0.389606788309023
0.875 92 0.411601176156108
0 92 0.204366370273982
0.125 92 0.253653409283559
0.25 92 0.286875951663589
0.375 92 0.320239639305787
0.5 92 0.34363072519084
0.625 92 0.367943490495607
0.75 92 0.389606788309023
0.875 92 0.411601176156108
0 92 0.204366370273982
0.125 92 0.253653409283559
0.25 92 0.286875951663589
0.375 92 0.320239639305787
0.5 92 0.34363072519084
0.625 92 0.367943490495607
0.75 92 0.389606788309023
0.875 92 0.411601176156108
0 92 0.204366370273982
0.125 92 0.253653409283559
0.25 92 0.286875951663589
0.375 92 0.320239639305787
0.5 92 0.34363072519084
0.625 92 0.367943490495607
0.75 92 0.389606788309023
0.875 92 0.411601176156108
0 93 0.204366370273982
0.125 93 0.253653409283559
0.25 93 0.286875951663589
0.375 93 0.320239639305787
0.5 93 0.34363072519084
0.625 93 0.367943490495607
0.75 93 0.389606788309023
0.875 93 0.411601176156108
0 93 0.204366370273982
0.125 93 0.253653409283559
0.25 93 0.286875951663589
0.375 93 0.320239639305787
0.5 93 0.34363072519084
0.625 93 0.367943490495607
0.75 93 0.389606788309023
0.875 93 0.411601176156108
0 93 0.204366370273982
0.125 93 0.253653409283559
0.25 93 0.286875951663589
0.375 93 0.320239639305787
0.5 93 0.34363072519084
0.625 93 0.367943490495607
0.75 93 0.389606788309023
0.875 93 0.411601176156108
0 93 0.204366370273982
0.125 93 0.253653409283559
0.25 93 0.286875951663589
0.375 93 0.320239639305787
0.5 93 0.34363072519084
0.625 93 0.367943490495607
0.75 93 0.389606788309023
0.875 93 0.411601176156108
0 93 0.204366370273982
0.125 93 0.253653409283559
0.25 93 0.286875951663589
0.375 93 0.320239639305787
0.5 93 0.34363072519084
0.625 93 0.367943490495607
0.75 93 0.389606788309023
0.875 93 0.411601176156108
0 94 0.190197354153112
0.125 94 0.240362119825043
0.25 94 0.274176304791525
0.375 94 0.308134148601075
0.5 94 0.33194179389313
0.625 94 0.356687532303451
0.75 94 0.378736620265099
0.875 94 0.40112269446672
0 94 0.190197354153112
0.125 94 0.240362119825043
0.25 94 0.274176304791525
0.375 94 0.308134148601075
0.5 94 0.33194179389313
0.625 94 0.356687532303451
0.75 94 0.378736620265099
0.875 94 0.40112269446672
0 94 0.190197354153112
0.125 94 0.240362119825043
0.25 94 0.274176304791525
0.375 94 0.308134148601075
0.5 94 0.33194179389313
0.625 94 0.356687532303451
0.75 94 0.378736620265099
0.875 94 0.40112269446672
0 94 0.190197354153112
0.125 94 0.240362119825043
0.25 94 0.274176304791525
0.375 94 0.308134148601075
0.5 94 0.33194179389313
0.625 94 0.356687532303451
0.75 94 0.378736620265099
0.875 94 0.40112269446672
0 94 0.190197354153112
0.125 94 0.240362119825043
0.25 94 0.274176304791525
0.375 94 0.308134148601075
0.5 94 0.33194179389313
0.625 94 0.356687532303451
0.75 94 0.378736620265099
0.875 94 0.40112269446672
0 95 0.190197354153112
0.125 95 0.240362119825043
0.25 95 0.274176304791525
0.375 95 0.308134148601075
0.5 95 0.33194179389313
0.625 95 0.356687532303451
0.75 95 0.378736620265099
0.875 95 0.40112269446672
0 95 0.190197354153112
0.125 95 0.240362119825043
0.25 95 0.274176304791525
0.375 95 0.308134148601075
0.5 95 0.33194179389313
0.625 95 0.356687532303451
0.75 95 0.378736620265099
0.875 95 0.40112269446672
0 95 0.190197354153112
0.125 95 0.240362119825043
0.25 95 0.274176304791525
0.375 95 0.308134148601075
0.5 95 0.33194179389313
0.625 95 0.356687532303451
0.75 95 0.378736620265099
0.875 95 0.40112269446672
0 95 0.190197354153112
0.125 95 0.240362119825043
0.25 95 0.274176304791525
0.375 95 0.308134148601075
0.5 95 0.33194179389313
0.625 95 0.356687532303451
0.75 95 0.378736620265099
0.875 95 0.40112269446672
0 95 0.190197354153112
0.125 95 0.240362119825043
0.25 95 0.274176304791525
0.375 95 0.308134148601075
0.5 95 0.33194179389313
0.625 95 0.356687532303451
0.75 95 0.378736620265099
0.875 95 0.40112269446672
0 96 0.176028338032242
0.125 96 0.227070830366528
0.25 96 0.261476657919461
0.375 96 0.296028657896362
0.5 96 0.32025286259542
0.625 96 0.345431574111296
0.75 96 0.367866452221175
0.875 96 0.390644212777332
0 96 0.176028338032242
0.125 96 0.227070830366528
0.25 96 0.261476657919461
0.375 96 0.296028657896362
0.5 96 0.32025286259542
0.625 96 0.345431574111296
0.75 96 0.367866452221175
0.875 96 0.390644212777332
0 96 0.176028338032242
0.125 96 0.227070830366528
0.25 96 0.261476657919461
0.375 96 0.296028657896362
0.5 96 0.32025286259542
0.625 96 0.345431574111296
0.75 96 0.367866452221175
0.875 96 0.390644212777332
0 96 0.176028338032242
0.125 96 0.227070830366528
0.25 96 0.261476657919461
0.375 96 0.296028657896362
0.5 96 0.32025286259542
0.625 96 0.345431574111296
0.75 96 0.367866452221175
0.875 96 0.390644212777332
0 96 0.176028338032242
0.125 96 0.227070830366528
0.25 96 0.261476657919461
0.375 96 0.296028657896362
0.5 96 0.32025286259542
0.625 96 0.345431574111296
0.75 96 0.367866452221175
0.875 96 0.390644212777332
0 97 0.161859321911371
0.125 97 0.213779540908012
0.25 97 0.248777011047397
0.375 97 0.28392316719165
0.5 97 0.30856393129771
0.625 97 0.334175615919141
0.75 97 0.35699628417725
0.875 97 0.380165731087944
0 97 0.161859321911371
0.125 97 0.213779540908012
0.25 97 0.248777011047397
0.375 97 0.28392316719165
0.5 97 0.30856393129771
0.625 97 0.334175615919141
0.75 97 0.35699628417725
0.875 97 0.380165731087944
0 97 0.161859321911371
0.125 97 0.213779540908012
0.25 97 0.248777011047397
0.375 97 0.28392316719165
0.5 97 0.30856393129771
0.625 97 0.334175615919141
0.75 97 0.35699628417725
0.875 97 0.380165731087944
0 97 0.161859321911371
0.125 97 0.213779540908012
0.25 97 0.248777011047397
0.375 97 0.28392316719165
0.5 97 0.30856393129771
0.625 97 0.334175615919141
0.75 97 0.35699628417725
0.875 97 0.380165731087944
0 97 0.161859321911371
0.125 97 0.213779540908012
0.25 97 0.248777011047397
0.375 97 0.28392316719165
0.5 97 0.30856393129771
0.625 97 0.334175615919141
0.75 97 0.35699628417725
0.875 97 0.380165731087944
0 98 0.161859321911371
0.125 98 0.213779540908012
0.25 98 0.248777011047397
0.375 98 0.28392316719165
0.5 98 0.30856393129771
0.625 98 0.334175615919141
0.75 98 0.35699628417725
0.875 98 0.380165731087944
0 98 0.161859321911371
0.125 98 0.213779540908012
0.25 98 0.248777011047397
0.375 98 0.28392316719165
0.5 98 0.30856393129771
0.625 98 0.334175615919141
0.75 98 0.35699628417725
0.875 98 0.380165731087944
0 98 0.161859321911371
0.125 98 0.213779540908012
0.25 98 0.248777011047397
0.375 98 0.28392316719165
0.5 98 0.30856393129771
0.625 98 0.334175615919141
0.75 98 0.35699628417725
0.875 98 0.380165731087944
0 98 0.161859321911371
0.125 98 0.213779540908012
0.25 98 0.248777011047397
0.375 98 0.28392316719165
0.5 98 0.30856393129771
0.625 98 0.334175615919141
0.75 98 0.35699628417725
0.875 98 0.380165731087944
0 98 0.161859321911371
0.125 98 0.213779540908012
0.25 98 0.248777011047397
0.375 98 0.28392316719165
0.5 98 0.30856393129771
0.625 98 0.334175615919141
0.75 98 0.35699628417725
0.875 98 0.380165731087944
0 99 0.147690305790501
0.125 99 0.200488251449497
0.25 99 0.236077364175333
0.375 99 0.271817676486937
0.5 99 0.296875
0.625 99 0.322919657726986
0.75 99 0.346126116133326
0.875 99 0.369687249398557
0 99 0.147690305790501
0.125 99 0.200488251449497
0.25 99 0.236077364175333
0.375 99 0.271817676486937
0.5 99 0.296875
0.625 99 0.322919657726986
0.75 99 0.346126116133326
0.875 99 0.369687249398557
0 99 0.147690305790501
0.125 99 0.200488251449497
0.25 99 0.236077364175333
0.375 99 0.271817676486937
0.5 99 0.296875
0.625 99 0.322919657726986
0.75 99 0.346126116133326
0.875 99 0.369687249398557
0 99 0.147690305790501
0.125 99 0.200488251449497
0.25 99 0.236077364175333
0.375 99 0.271817676486937
0.5 99 0.296875
0.625 99 0.322919657726986
0.75 99 0.346126116133326
0.875 99 0.369687249398557
0 99 0.147690305790501
0.125 99 0.200488251449497
0.25 99 0.236077364175333
0.375 99 0.271817676486937
0.5 99 0.296875
0.625 99 0.322919657726986
0.75 99 0.346126116133326
0.875 99 0.369687249398557
0 100 0.147690305790501
0.125 100 0.200488251449497
0.25 100 0.236077364175333
0.375 100 0.271817676486937
0.5 100 0.296875
0.625 100 0.322919657726986
0.75 100 0.346126116133326
0.875 100 0.369687249398557
0 100 0.147690305790501
0.125 100 0.200488251449497
0.25 100 0.236077364175333
0.375 100 0.271817676486937
0.5 100 0.296875
0.625 100 0.322919657726986
0.75 100 0.346126116133326
0.875 100 0.369687249398557
0 100 0.147690305790501
0.125 100 0.200488251449497
0.25 100 0.236077364175333
0.375 100 0.271817676486937
0.5 100 0.296875
0.625 100 0.322919657726986
0.75 100 0.346126116133326
0.875 100 0.369687249398557
0 100 0.147690305790501
0.125 100 0.200488251449497
0.25 100 0.236077364175333
0.375 100 0.271817676486937
0.5 100 0.296875
0.625 100 0.322919657726986
0.75 100 0.346126116133326
0.875 100 0.369687249398557
0 100 0.147690305790501
0.125 100 0.200488251449497
0.25 100 0.236077364175333
0.375 100 0.271817676486937
0.5 100 0.296875
0.625 100 0.322919657726986
0.75 100 0.346126116133326
0.875 100 0.369687249398557


==> real_source_texlive_2016/data/dim7_t_p_resids.dat <==
x r
65.3288 -8.64520573862346
171.071 30.0287156866025
124.599 1.78990429755066
137.486 36.3723289295662
104.526 -12.3558981663826
43.2925 -22.9479241915652
49.7584 -21.6440173896423
186.057 50.5091337200359
323.273 -15.2547251817529
92.034 2.46738783316282
78.5223 9.05798212215093
94.7637 -4.0355415563506
155.265 38.1635759989482
200.393 -52.0178763244029
320.104 10.3090704930847
47.7476 -13.9580476639713
113.609 -7.26826835736094
59.9881 -8.86781770748033
290.153 68.4882848626859
91.8159 -5.38393904661832
88.4666 -11.6121635641364
150.411 34.6330031736679
169.191 7.90216156340338
76.4168 -9.49941114462468
55.704 -4.439878154468
84.4827 0.542221367397545
111.72 -12.6696817120671
117.556 -21.8178879699119
54.7743 -22.781112927083
18.5461 -10.8704334674937
175.672 28.7903284844036
198.419 -10.9773570626617
60.9808 -0.680942497037458
23.0728 -17.2949365341312
47.2067 -7.42394362092025
31.656 -13.0018985602366
246.459 20.6295661706771
56.3599 3.48546305643284
157.28 -7.95403129393626
71.0953 -7.0434244306324
98.8129 9.71670033602525
218.723 -0.984799125406355
63.6872 -0.119623510090182
71.5317 -6.8202780985967
182.816 -0.657492071589118
284.374 17.0604555849151
113.156 12.1928609304822
193.788 -42.9926368959604
130.883 -29.0134174281238
153.622 -10.4767691203616
160.905 -6.1542318050425
20.212 -11.2178989797449
217.299 -24.4491929261877
90.6821 -17.7449174482685
154.106 38.4659908411742
80.7975 -1.95126695868428
150.113 3.93381115534483
204.687 -21.474858664679
151.145 17.7359425663838
97.6661 9.9874100113174
100.182 -9.22347545422232
202.858 -57.1484702039551
162.623 -19.9347557326836
117.043 26.0776946579852
283.957 77.452111788266
57.3168 -2.78944515423902
93.8101 -5.81706756138848
111.535 -23.4985486101679
87.8387 -3.70991684556425
189.573 24.6149440410764
198.924 32.7679602004534
99.5348 7.53458715168782
268.141 -8.80659247370759
66.0001 -6.02953406012555
77.5011 11.0160613069463
144.868 31.6114141890105
51.2355 -11.4423335032203
231.86 21.4475519311554
170.962 -20.5022324535457
67.6885 -11.3785051029476


==> real_source_texlive_2016/data/dim7_t_v_resids.dat <==
x r
65.3288 -7.34492095041199
171.071 18.255393206149
124.599 9.23758260140934
137.486 35.1337428183894
104.526 -6.78490900941943
43.2925 -25.2997829788282
49.7584 -25.2599270424919
186.057 51.3860335561283
323.273 -4.74179500895581
92.034 7.29977626875683
78.5223 7.87773751009057
94.7637 0.349320972206622
155.265 44.5172310991943
200.393 -46.235526427025
320.104 24.7662174464924
47.7476 -10.9757829205998
113.609 -1.02509103091542
59.9881 -16.9173701143508
290.153 66.2530144726292
91.8159 -3.62308996781891
88.4666 -5.70392381679074
150.411 37.8277510281277
169.191 6.58712446181935
76.4168 -15.6123344611454
55.704 -6.17016815190146
84.4827 1.34246439742572
111.72 -7.36296854338609
117.556 -16.9556407217864
54.7743 -30.8273042182559
18.5461 -14.1854822585625
175.672 31.9848227378115
198.419 -7.92450669690529
60.9808 1.63588961808716
23.0728 -17.2660708072148
47.2067 -12.1383200180852
31.656 -17.7568598883843
246.459 29.1935134454086
56.3599 5.74821729365286
157.28 -4.97727905184602
71.0953 -28.1171842947362
98.8129 -2.58642393473816
218.723 6.97390618670244
63.6872 -6.01709831184724
71.5317 -5.20555168050454
182.816 7.33439365194821
284.374 7.00983754933094
113.156 -0.368999329160266
193.788 -61.4078380283647
130.883 -26.8960068633763
153.622 -8.08960764003404
160.905 -14.0195693197014
20.212 -12.65872274313
217.299 -31.5194602434479
90.6821 -13.532339751554
154.106 36.5395677203835
80.7975 -3.61654956245599
150.113 10.7726167919846
204.687 -14.5251986134522
151.145 23.179272223697
97.6661 15.292757241539
100.182 -11.1922299898766
202.858 -62.9569662325022
162.623 -26.7961656728815
117.043 31.4510803103058
283.957 86.9730358861681
57.3168 0.225753504813885
93.8101 -1.86475392003356
111.535 -29.3400338038242
87.8387 -4.55520618850391
189.573 33.5812576554299
198.924 31.0669925340422
99.5348 2.42299349555943
268.141 -14.8281899464466
66.0001 -2.38182770939101
77.5011 15.3173558426429
144.868 29.9691254309512
51.2355 -16.0821162931612
231.86 17.2005652632622
170.962 -23.6102850478396
67.6885 -7.44896501649556


==> real_source_texlive_2016/data/dim7_v_p_resids.dat <==
x r
888900 -0.0364404025797218
1958200 0.0868273922162642
1667500 -0.0754320783749753
1321600 0.00959539589171968
1573000 -0.0599345310735616
765600 0.0273044700675058
847900 0.0467756725113931
1870600 -0.00664212105441872
5106800 -0.0241506748442148
1137500 -0.0778281730400322
817000 0.00592813485050842
1284700 -0.0609831764636109
1576500 -0.0684601451475179
3733800 -0.0174737701839451
4648700 -0.042511337059086
693300 -0.0909526651863928
1636700 -0.0641283933536066
807300 0.116784519027486
3243600 0.0169768240860992
1259200 -0.0277214460651483
1305100 -0.0802694290211826
1555400 -0.0348720615454901
2281000 0.0119817015842536
1079300 0.0716472730137141
668400 0.0160288805889602
1047800 -0.0213531317768602
1692700 -0.0518701408464634
1931600 -0.0396413333584147
946000 0.104035556406651
178500 0.109028718120831
2051300 -0.0229824407745341
3048000 -0.0100610113621103
692600 -0.0745558436052139
353100 -0.051780447965894
580500 0.0830050542001212
421500 0.104250287804226
3310000 -0.0356573863333116
552500 -0.0950215365852971
2343900 -0.0168240341875633
955300 0.242597327329662
1130000 0.136308782384648
3212400 -0.0340190792838593
726800 0.0913453519379211
958700 -0.0381395231409254
2634700 -0.0451391100815938
3971400 0.045810770117304
1319200 0.123821934811464
3484600 0.083115418609845
2258800 -0.0118507391518186
2325800 -0.0129683442438451
2373000 0.052618334011433
210600 0.00280639133311838
3563800 0.0370939717876619
1438200 -0.0507829771839022
1553200 0.0169112488041483
1028800 0.0144963723085761
2040100 -0.0532609038605182
3315300 -0.0273751585788399
1836500 -0.0478564395772067
1107400 -0.0880259480896147
1453800 0.017522205696002
3854900 0.0305724408349567
2620100 0.0437315565381003
1159800 -0.0842976754334885
3001900 -0.0464160677382605
667800 -0.0958419588436813
1297900 -0.0544949185847829
1862400 0.0471513164113526
1169100 0.00397062523005122
2339500 -0.0601894167913342
2358600 0.0145520416703011
1176300 0.0560009150154791
4125000 0.0303064678804404
857900 -0.0841755732411723
769500 -0.110950865473438
1515200 0.0141707110286112
708800 0.0710301891370073
3064200 0.0270571104309081
2762100 0.0222359216054243
970100 -0.077709376942758


==> real_source_texlive_2016/data/eval_visits_actual.dat <==
gamma1  visited1  visited2  visited3  visited4  visited5  visited6  visited7
1 1 1 20  260 5200  31384 19811
1 1 1 20  260 5200  31446 19711
1 1 1 20  260 5200  31453 19641
2 1 2 40  520 10385 36211 11329
3 1 2 40  520 10249 24997 5328
4 1 3 60  780 14895 27827 4586
5 1 4 80  1040  19046 29002 3948
6 1 4 80  1040  18241 23287 2682
9 1 6 120 1560  23350 20310 1900
12  1 8 160 2080  26986 17545 1471
16  1 10  200 2600  28257 13811 997
21  1 13  260 3380  30179 11284 750
27  1 17  340 4420  32807 9619  628
36  1 22  440 5717  33451 7365  451
48  1 29  580 7499  34359 5560  339
64  1 39  780 9934  35097 4460  231
84  1 51  1020  12586 34497 3450  180
111 1 67  1340  15588 32716 2661  155
147 1 89  1780  18887 30551 1952  103
194 1 117 2340  22095 27130 1608  81
256 1 154 3080  24964 23373 1110  63
337 1 203 4060  27688 19620 894 52
445 1 268 5360  29860 16552 703 36
588 1 353 7058  31758 13173 493 20
776 1 466 9303  33343 10428 370 16
1024  1 615 12228 34322 8140  279 11
1351  1 811 15800 34548 6477  227 17
1782  1 1070  20091 34036 4910  173 7
2352  1 1412  24877 32390 3879  139 14
3104  1 1863  29851 29779 3010  119 5
4096  1 2458  34616 26288 2210  84  6
5404  1 3243  39124 22635 1711  60  6
7131  1 4279  43188 19051 1289  34  4
9410  1 5647  46579 15740 967 33  1
12416 1 7448  49424 12565 778 39  2
16384 1 9805  51561 9926  523 22  0
21618 1 12844 52912 7744  402 12  2
28526 1 16608 53153 5922  349 12  5
37640 1 21039 51879 4763  252 11  0
49667 1 25867 48926 3625  206 3 0


==> real_source_texlive_2016/data/eval_visits_predicted.dat <==
gamma1  visited1  visited2  visited3  visited4  visited5  visited6  visited7
1 1 1 20  240 4780  27145 16497
1 1 1 20  240 4780  27145 16497
1 1 1 20  240 4780  27145 16497
2 1 2 40  480 9565  31482 8934
3 1 2 40  480 9447  21834 4003
4 1 3 60  720 13798 24553 3428
5 1 3 60  720 13274 19172 2240
6 1 4 80  960 16918 20522 2120
9 1 6 120 1428  21675 17613 1483
12  1 8 160 1908  25040 15176 1155
16  1 10  200 2388  26321 11821 832
21  1 13  260 3108  28398 9554  635
27  1 17  340 4068  30760 7884  502
36  1 22  440 5264  31549 5889  358
48  1 29  580 6915  32434 4410  256
64  1 39  780 9179  33366 3363  188
84  1 51  1020  11651 33026 2596  140
111 1 67  1340  14474 31543 2013  104
147 1 89  1760  17421 28880 1567  80
194 1 117 2320  20409 25626 1233  61
256 1 154 3060  23229 21950 963 48
337 1 203 4040  25825 18306 750 36
445 1 267 5320  27961 14735 570 27
588 1 353 7039  29856 11618 429 21
776 1 466 9288  31369 8983  318 16
1024  1 615 12199 32447 6859  233 11
1351  1 811 15837 32896 5241  172 9
1782  1 1070  20178 32486 4055  128 7
2352  1 1412  25033 30963 3174  96  4
3104  1 1863  30106 28377 2499  74  4
4096  1 2458  35094 25022 1965  57  2
5404  1 3243  39743 21305 1535  44  2
7131  1 4279  43885 17583 1185  34  2
9410  1 5646  47445 14126 903 25  0
12416 1 7448  50408 11088 676 18  0
16384 1 9809  52742 8543  501 14  0
21618 1 12844 54307 6527  367 10  0
28526 1 16602 54764 5012  272 7 0
37640 1 21000 53666 3903  204 5 0
49667 1 25821 50763 3078  155 4 0


==> real_source_texlive_2016/data/eval_visits_skylines.dat <==
predicted actual  i
27145 31384 1
27145 31446 2
27145 31453 3
31482 36211 4
21834 24997 5
24553 27827 6
19172 29002 7
20522 23287 8
21675 23350 9
25040 26986 10
26321 28257 11
28398 30179 12
30760 32807 13
31549 33451 14
32434 34359 15
33366 35097 16
33026 34497 17
31543 32716 18
28880 30551 19
25626 27130 20
23229 24964 21
25825 27688 22
27961 29860 23
29856 31758 24
31369 33343 25
32447 34322 26
32896 34548 27
32486 34036 28
30963 32390 29
30106 29851 30
35094 34616 31
39743 39124 32
43885 43188 33
47445 46579 34
50408 49424 35
52742 51561 36
54307 52912 37
54764 53153 38
53666 51879 39
50763 48926 40


==> real_source_texlive_2016/data/multidim_accuracy.dat <==
dim tfromv vfromp tfromp tfromsimplep tfromsimplep2 a b
3 0.74205557013087 0.983785763872826 0.788654171685652 0.571421153279875 0.696587392263413 1.30455235542168e-06 -0.799642103899314
4 0.607262950139683 0.972679429748345 0.685485141274485 0.0215027769684416 0.0421011203162616 1.2472411082332e-06 0.749641374975648
5 0.703002075953031 0.965275748367979 0.710970261167609 0.0117076006833474 0.0027543852722961 1.93485898780213e-06 2.36625528892831
6 0.847413044243183 0.98541348450631 0.841996942801222 0.195932374811758 0.241021513788287 2.29775264080057e-06 2.37756919132438
7 0.912391912763387 0.959650848265717 0.906470972897378 0.114864070857191 0.203416633297615 2.48146475929395e-06 6.39927793791632
8 0.886881821678526 0.989971545045949 0.87674477155831 0.0622238652855034 0.215453869579147 2.88089974819246e-06 5.25635787856071
9 0.924330751563073 0.977031700955218 0.88571925038943 0.020038471992744 0.12943520230312 2.61238779351082e-06 14.1383259956118
10 0.932819701131056 0.9867206447393 0.915994808567199 0.134332353745963 0.187763859525815 2.92913060820179e-06 21.6482365383169
11 0.932025347578148 0.976391009360427 0.871191067889284 0.0120004979934148 0.000208495775548948 3.19148959108612e-06 32.3680770165757
12 0.89412091975669 0.975534694862004 0.833577572817425 0.0068761496351745 0.00535337909462215 3.44434031458548e-06 40.8470690680455
13 0.901979982166396 0.991768865518341 0.885208857149638 0.0643684884511101 0.114197110456518 2.89410249021733e-06 95.0939367946115


==> real_source_texlive_2016/data/twobucket_bias_corrector_error.dat <==
bias relerr_uniform relerr_twobucket
0 0.121575210311029 0.122404877672301
0.0625 0.152244753551943 0.123307822654228
0.125 0.180284479654303 0.123982715160245
0.1875 0.203321317327547 0.121303328316943
0.25 0.233177814084317 0.12832864529821
0.3125 0.250744696608133 0.132300906801837
0.375 0.272963909294155 0.132625359310125
0.4375 0.291662128732127 0.131563798173417
0.5 0.310071528156635 0.13091774261987
0.5625 0.326892085692742 0.130121087570413
0.625 0.34258938370011 0.127707503032403
0.6875 0.36036023378667 0.115137124873553
0.75 0.37352763099956 0.129829920739762
0.8125 0.389079734843402 0.131961031641663
0.875 0.400416167309794 0.128998696184694
0.9375 0.413417682376891 0.127554307212616


==> real_source_texlive_2016/data/visit_counts.dat <==
visited1  visited2  visited3  visited4  visited5  visited6  gamma1
1 1 4 16  64  246 1
1 1 4 16  64  246 1
1 1 4 16  64  246 1
1 1 4 16  64  181 2
1 1 4 16  64  125 3
1 2 8 32  128 180 4
1 2 8 32  128 131 5
1 2 8 32  128 98  6
1 3 12  48  187 72  9
1 4 16  64  241 72  12
1 5 20  80  272 54  16
1 7 28  112 299 53  21
1 9 36  144 319 44  27
1 11  44  176 290 24  36
1 15  60  240 272 13  48
1 20  80  319 243 13  64
1 26  104 404 185 16  84
1 34  136 504 161 7 111
1 45  180 624 134 6 147
1 59  236 687 102 3 194
1 77  308 705 67  4 256
1 102 408 712 58  0 337
1 134 536 684 46  2 445
1 177 707 585 41  2 588
1 233 924 515 31  0 776
1 308 1196  425 24  3 1024
1 406 1432  358 19  3 1351
1 535 1642  287 14  0 1782
1 706 1796  231 12  1 2352
1 932 1782  176 5 0 3104
1 1229  1720  118 2 0 4096
1 1620  1561  102 4 0 5404
1 2128  1390  80  4 0 7131
1 2729  1168  58  3 0 9410
1 3373  951 45  4 0 12416
1 3942  759 32  3 0 16384
1 4318  580 35  0 0 21618
1 4449  461 12  0 0 28526
1 4313  366 22  0 0 37640
1 4038  290 15  0 0 49667

